Parton showers with more exact color evolution

Parton shower event generators typically approximate evolution of QCD color so that only contributions that are leading in the limit of an infinite number of colors are retained. Our parton shower generator, Deductor, has used an "LC+" approximation that is better, but still quite limited. In this paper, we introduce a new scheme for color in which the approximations can be systematically improved. That is, one can choose the theoretical accuracy level, but the accuracy level that is practical is limited by the computer resources available.

==> data/JETS21.dat <==
%  One jet inclusive cross section ratios
 2.870000e+02   3.390000e+02   3.910000e+02   8.089342e-01 3.003961e-03   1.057107e+00 4.090762e-03   7.974954e-01 9.982621e-03   1.036781e+00 1.411955e-02   8.102238e-01 1.069579e-02   1.052249e+00 1.512358e-02   9.989875e-01 6.825508e-04
 3.910000e+02   4.430000e+02   4.950000e+02   7.907818e-01 2.761404e-03   1.048758e+00 3.814022e-03   7.974162e-01 8.629452e-03   1.056785e+00 1.229957e-02   8.095222e-01 9.236756e-03   1.072387e+00 1.320636e-02   1.000874e+00 4.840881e-04
 4.950000e+02   5.470000e+02   5.990000e+02   7.757486e-01 1.920165e-03   1.042046e+00 2.663749e-03   7.923918e-01 7.940682e-03   1.063288e+00 1.170071e-02   8.082265e-01 8.199732e-03   1.083621e+00 1.210254e-02   9.994887e-01 7.030063e-04
 5.990000e+02   6.510000e+02   7.030000e+02   7.605370e-01 1.853182e-03   1.035307e+00 2.633303e-03   7.732857e-01 5.441113e-03   1.047889e+00 7.986582e-03   7.937110e-01 5.747542e-03   1.074169e+00 8.459379e-03   9.968237e-01 4.987033e-04
 7.030000e+02   7.550000e+02   8.070000e+02   7.478974e-01 2.289147e-03   1.031627e+00 3.315427e-03   7.515654e-01 5.528750e-03   1.034486e+00 8.246901e-03   7.694889e-01 5.842454e-03   1.057905e+00 8.741693e-03   9.976703e-01 6.517227e-04
 8.070000e+02   8.590000e+02   9.110000e+02   7.390581e-01 2.066052e-03   1.031988e+00 2.999111e-03   7.498169e-01 5.678809e-03   1.044187e+00 8.595108e-03   7.694490e-01 5.993156e-03   1.070628e+00 9.095927e-03   9.986818e-01 5.714787e-04
 9.110000e+02   9.630000e+02   1.015000e+03   7.304110e-01 2.224228e-03   1.033092e+00 3.284285e-03   7.356226e-01 6.069093e-03   1.037494e+00 9.165000e-03   7.582438e-01 6.374300e-03   1.068405e+00 9.655819e-03   9.988488e-01 7.761495e-04
 1.015000e+03   1.067000e+03   1.119000e+03   7.147926e-01 2.360407e-03   1.023152e+00 3.480313e-03   7.131735e-01 5.978767e-03   1.016757e+00 9.151018e-03   7.299130e-01 6.279658e-03   1.038659e+00 9.656212e-03   9.978843e-01 9.736309e-04
 1.119000e+03   1.171000e+03   1.223000e+03   7.103873e-01 2.441358e-03   1.029726e+00 3.676445e-03   7.140241e-01 5.825007e-03   1.028783e+00 9.037273e-03   7.331758e-01 6.132813e-03   1.055581e+00 9.543445e-03   9.955121e-01 1.032044e-03
 1.223000e+03   1.275000e+03   1.327000e+03   6.997274e-01 2.277005e-03   1.026855e+00 3.473097e-03   7.020505e-01 5.684075e-03   1.023792e+00 8.976966e-03   7.273228e-01 6.049344e-03   1.060247e+00 9.594434e-03   9.948649e-01 6.650832e-04
 1.327000e+03   1.379000e+03   1.431000e+03   6.968588e-01 2.432604e-03   1.036290e+00 3.697519e-03   6.950894e-01 5.599355e-03   1.027961e+00 8.886805e-03   7.181805e-01 5.893813e-03   1.060959e+00 9.393739e-03   9.945542e-01 8.498078e-04
 1.431000e+03   1.483000e+03   1.535000e+03   6.867714e-01 2.609245e-03   1.035481e+00 4.009507e-03   6.799023e-01 5.563391e-03   1.017311e+00 8.860602e-03   7.020722e-01 5.846718e-03   1.049218e+00 9.350086e-03   9.917625e-01 1.017981e-03
 1.535000e+03   1.587000e+03   1.639000e+03   6.761248e-01 2.377552e-03   1.033372e+00 3.698653e-03   6.791600e-01 5.339745e-03   1.031247e+00 8.652793e-03   7.013549e-01 5.669205e-03   1.065066e+00 9.209753e-03   9.916209e-01 9.711184e-04
 1.639000e+03   1.691000e+03   1.743000e+03   6.729619e-01 2.574618e-03   1.044280e+00 4.214422e-03   6.743297e-01 5.240916e-03   1.038991e+00 8.593092e-03   6.956791e-01 5.561709e-03   1.070972e+00 9.133581e-03   9.927509e-01 7.652321e-04
 1.743000e+03   1.795000e+03   1.847000e+03   6.656013e-01 2.463890e-03   1.046994e+00 3.900536e-03   6.681985e-01 5.210749e-03   1.044275e+00 8.461888e-03   6.879515e-01 5.384933e-03   1.073946e+00 8.786787e-03   9.928105e-01 9.460218e-04
 1.847000e+03   1.899000e+03   1.951000e+03   6.565247e-01 2.531188e-03   1.048332e+00 4.088475e-03   6.590649e-01 5.639458e-03   1.045533e+00 9.252793e-03   6.800848e-01 5.877419e-03   1.078581e+00 9.705973e-03   9.942313e-01 1.103977e-03
 1.951000e+03   2.003000e+03   2.055000e+03   6.504188e-01 2.285437e-03   1.054395e+00 3.768532e-03   6.493209e-01 4.303411e-03   1.045810e+00 7.273904e-03   6.722376e-01 4.483738e-03   1.082911e+00 7.609919e-03   9.953740e-01 9.684934e-04
 2.055000e+03   2.107000e+03   2.159000e+03   6.417693e-01 2.256613e-03   1.055636e+00 3.731358e-03   6.351944e-01 5.006450e-03   1.037506e+00 8.606651e-03   6.505496e-01 5.234984e-03   1.060050e+00 9.050137e-03   9.945219e-01 8.898852e-04
 2.159000e+03   2.211000e+03   2.263000e+03   6.386884e-01 4.231880e-03   1.066579e+00 6.858178e-03   6.383868e-01 5.410659e-03   1.058288e+00 9.045146e-03   6.575043e-01 5.561021e-03   1.088482e+00 9.352493e-03   9.969536e-01 1.087952e-03
 2.263000e+03   2.315000e+03   2.367000e+03   6.293251e-01 2.776165e-03   1.069384e+00 4.892243e-03   6.234877e-01 4.717598e-03   1.050909e+00 8.194102e-03   6.405335e-01 4.914483e-03   1.078651e+00 8.581348e-03   9.973560e-01 1.273172e-03
 2.367000e+03   2.419000e+03   2.471000e+03   6.156627e-01 2.524524e-03   1.064172e+00 4.333821e-03   6.115118e-01 4.587921e-03   1.047508e+00 9.110092e-03   6.280489e-01 4.766978e-03   1.074358e+00 9.428289e-03   9.955835e-01 1.431362e-03
 2.471000e+03   2.523000e+03   2.575000e+03   6.173341e-01 2.506448e-03   1.084810e+00 4.597460e-03   6.153464e-01 6.041982e-03   1.071700e+00 1.090112e-02   6.319322e-01 6.158860e-03   1.099686e+00 1.115045e-02   9.957239e-01 1.053895e-03
 2.575000e+03   2.627000e+03   2.679000e+03   6.113323e-01 2.342821e-03   1.092472e+00 4.075605e-03   6.142670e-01 4.589193e-03   1.093599e+00 8.440115e-03   6.309306e-01 4.922547e-03   1.122712e+00 9.144097e-03   9.968768e-01 1.027976e-03
 2.679000e+03   2.731000e+03   2.783000e+03   5.927261e-01 2.965919e-03   1.080258e+00 5.194800e-03   5.973700e-01 4.383423e-03   1.080929e+00 7.828991e-03   6.128842e-01 4.520463e-03   1.108183e+00 8.112416e-03   9.966177e-01 1.235053e-03
 2.783000e+03   2.835000e+03   2.887000e+03   5.926892e-01 2.529354e-03   1.098438e+00 4.542739e-03   5.930131e-01 4.145877e-03   1.091914e+00 7.550021e-03   6.096871e-01 4.287333e-03   1.121688e+00 7.852387e-03   9.969513e-01 1.425983e-03
 2.887000e+03   2.939000e+03   2.991000e+03   5.866305e-01 2.703222e-03   1.109190e+00 4.854535e-03   5.921355e-01 4.634889e-03   1.111672e+00 8.325571e-03   6.059932e-01 4.726143e-03   1.136900e+00 8.539096e-03   9.988692e-01 1.578279e-03
 2.991000e+03   3.043000e+03   3.095000e+03   5.839950e-01 4.042113e-03   1.124817e+00 7.224228e-03   5.765688e-01 9.880137e-03   1.105647e+00 1.787159e-02   5.897795e-01 9.946138e-03   1.130776e+00 1.801015e-02   1.000087e+00 9.997076e-04
 3.095000e+03   3.147000e+03   3.199000e+03   5.733820e-01 2.921648e-03   1.127298e+00 5.336087e-03   5.734081e-01 4.428234e-03   1.119275e+00 8.288810e-03   5.875894e-01 4.643715e-03   1.146180e+00 8.749267e-03   1.000091e+00 1.167841e-03
 3.199000e+03   3.251000e+03   3.303000e+03   5.693212e-01 2.721095e-03   1.142219e+00 4.968119e-03   5.679298e-01 4.666716e-03   1.134445e+00 8.854863e-03   5.833541e-01 4.826906e-03   1.164112e+00 9.182415e-03   1.002909e+00 1.390794e-03
 3.303000e+03   3.355000e+03   3.407000e+03   5.577670e-01 2.952638e-03   1.143570e+00 5.724546e-03   5.473711e-01 1.323888e-02   1.115964e+00 2.619967e-02   5.602682e-01 1.331464e-02   1.140905e+00 2.635955e-02   1.004623e+00 1.592805e-03
 3.407000e+03   3.459000e+03   3.511000e+03   5.525003e-01 3.063346e-03   1.159747e+00 5.758278e-03   5.547544e-01 4.237627e-03   1.157483e+00 8.342334e-03   5.684326e-01 4.291988e-03   1.184905e+00 8.488677e-03   1.005898e+00 1.660330e-03
 3.511000e+03   3.563000e+03   3.615000e+03   5.411742e-01 2.520007e-03   1.163588e+00 5.049243e-03   5.398421e-01 3.943065e-03   1.156076e+00 7.915980e-03   5.503263e-01 4.065321e-03   1.177720e+00 8.171980e-03   1.008100e+00 1.033722e-03

==> data/JETS42.dat <==
%  One jet inclusive cross section ratios
 2.870000e+02   3.390000e+02   3.910000e+02   8.224213e-01 6.679419e-03   1.075912e+00 9.304702e-03   8.213565e-01 4.007012e-02   1.049968e+00 5.716845e-02   8.012134e-01 4.980349e-02   1.004877e+00 7.113151e-02   9.981344e-01 1.085404e-03
 3.910000e+02   4.430000e+02   4.950000e+02   8.252173e-01 1.632056e-02   1.098525e+00 2.327418e-02   8.311030e-01 4.828944e-02   1.098048e+00 6.950749e-02   8.845711e-01 5.607645e-02   1.177606e+00 8.203466e-02   1.002443e+00 7.695367e-04
 4.950000e+02   5.470000e+02   5.990000e+02   7.938760e-01 4.663008e-03   1.068120e+00 6.819833e-03   8.059070e-01 5.550662e-02   1.083285e+00 7.683558e-02   7.908838e-01 5.967934e-02   1.047188e+00 8.351160e-02   9.991902e-01 1.116511e-03
 5.990000e+02   6.510000e+02   7.030000e+02   7.712966e-01 3.559518e-03   1.048671e+00 5.127262e-03   8.021793e-01 2.527501e-02   1.081074e+00 3.770489e-02   8.199691e-01 3.157474e-02   1.107428e+00 4.735708e-02   9.957973e-01 7.917318e-04
 7.030000e+02   7.550000e+02   8.070000e+02   7.583894e-01 5.282743e-03   1.047581e+00 8.131117e-03   7.958699e-01 2.372821e-02   1.067684e+00 3.424412e-02   8.246779e-01 3.094468e-02   1.102768e+00 4.540104e-02   9.948080e-01 1.033517e-03
 8.070000e+02   8.590000e+02   9.110000e+02   7.561666e-01 5.397930e-03   1.054397e+00 7.696350e-03   8.133444e-01 2.358325e-02   1.126461e+00 3.565517e-02   8.059927e-01 2.877354e-02   1.113005e+00 4.393463e-02   9.997164e-01 9.078276e-04
 9.110000e+02   9.630000e+02   1.015000e+03   7.277455e-01 4.209133e-03   1.027911e+00 6.284643e-03   7.003107e-01 1.934695e-02   9.737797e-01 3.002478e-02   7.172396e-01 2.528368e-02   1.001390e+00 3.967067e-02   9.978825e-01 1.232212e-03
 1.015000e+03   1.067000e+03   1.119000e+03   7.249068e-01 5.783597e-03   1.037082e+00 8.368027e-03   6.846257e-01 5.108848e-02   9.640226e-01 8.613233e-02   6.945723e-01 5.293579e-02   9.692193e-01 8.918406e-02   9.979441e-01 1.542914e-03
 1.119000e+03   1.171000e+03   1.223000e+03   7.141087e-01 5.055149e-03   1.035650e+00 7.785469e-03   6.689822e-01 3.190463e-02   9.786787e-01 4.601563e-02   6.695587e-01 3.559425e-02   9.668808e-01 5.251617e-02   9.936336e-01 1.636406e-03
 1.223000e+03   1.275000e+03   1.327000e+03   7.148078e-01 4.710260e-03   1.050139e+00 7.117836e-03   7.304465e-01 1.941882e-02   1.063650e+00 3.125577e-02   7.715008e-01 2.263375e-02   1.127130e+00 3.669558e-02   9.967410e-01 1.056887e-03
 1.327000e+03   1.379000e+03   1.431000e+03   7.068120e-01 4.817574e-03   1.050265e+00 7.549437e-03   7.172999e-01 1.897892e-02   1.056787e+00 3.042649e-02   7.506324e-01 2.278952e-02   1.112291e+00 3.677631e-02   9.948218e-01 1.350140e-03
 1.431000e+03   1.483000e+03   1.535000e+03   6.925276e-01 5.008522e-03   1.043437e+00 7.710104e-03   6.610441e-01 1.825605e-02   9.910896e-01 2.939591e-02   6.793143e-01 2.150131e-02   1.012552e+00 3.520614e-02   9.944561e-01 1.615223e-03
 1.535000e+03   1.587000e+03   1.639000e+03   6.806779e-01 4.909987e-03   1.041992e+00 7.729561e-03   6.919070e-01 2.427216e-02   1.048241e+00 3.864163e-02   7.197819e-01 2.643651e-02   1.088878e+00 4.231652e-02   9.901190e-01 1.540200e-03
 1.639000e+03   1.691000e+03   1.743000e+03   6.751112e-01 4.696518e-03   1.045467e+00 7.498404e-03   6.629652e-01 2.744110e-02   9.982238e-01 5.699422e-02   6.829278e-01 3.021785e-02   1.026320e+00 6.060177e-02   9.933894e-01 1.214710e-03
 1.743000e+03   1.795000e+03   1.847000e+03   6.848864e-01 5.085706e-03   1.078891e+00 8.608175e-03   6.603963e-01 1.671485e-02   1.040958e+00 2.788790e-02   6.734682e-01 2.180459e-02   1.065103e+00 3.822327e-02   9.925303e-01 1.500825e-03
 1.847000e+03   1.899000e+03   1.951000e+03   6.720167e-01 6.025428e-03   1.070123e+00 9.314524e-03   6.609664e-01 1.980625e-02   1.051075e+00 3.319808e-02   6.892531e-01 2.195883e-02   1.100409e+00 3.711198e-02   9.969954e-01 1.755398e-03
 1.951000e+03   2.003000e+03   2.055000e+03   6.490987e-01 4.240052e-03   1.054296e+00 6.872534e-03   6.549442e-01 1.389470e-02   1.050947e+00 2.453654e-02   6.877985e-01 1.598557e-02   1.104025e+00 2.830445e-02   9.957562e-01 1.536447e-03
 2.055000e+03   2.107000e+03   2.159000e+03   6.472163e-01 4.288121e-03   1.066131e+00 7.138176e-03   6.773142e-01 1.725213e-02   1.110677e+00 2.895505e-02   6.964231e-01 1.920579e-02   1.140908e+00 3.289303e-02   9.943330e-01 1.413712e-03
 2.159000e+03   2.211000e+03   2.263000e+03   6.341711e-01 4.607611e-03   1.060213e+00 8.076610e-03   6.749985e-01 2.671990e-02   1.116359e+00 4.252491e-02   6.982861e-01 2.787201e-02   1.151727e+00 4.485980e-02   1.000696e+00 1.731096e-03
 2.263000e+03   2.315000e+03   2.367000e+03   6.355181e-01 4.835630e-03   1.078560e+00 8.327582e-03   6.156299e-01 1.127454e-02   1.028845e+00 1.976587e-02   6.181530e-01 1.379207e-02   1.033369e+00 2.405507e-02   9.982966e-01 2.022871e-03
 2.367000e+03   2.419000e+03   2.471000e+03   6.220486e-01 3.791978e-03   1.073318e+00 6.571284e-03   6.198331e-01 8.398741e-03   1.063244e+00 1.512570e-02   6.271244e-01 1.075287e-02   1.077056e+00 1.965964e-02   9.951611e-01 2.273479e-03
 2.471000e+03   2.523000e+03   2.575000e+03   6.254457e-01 4.162112e-03   1.095578e+00 7.125593e-03   6.304229e-01 1.135564e-02   1.095294e+00 2.039058e-02   6.516116e-01 1.293486e-02   1.128620e+00 2.329185e-02   9.949769e-01 1.675661e-03
 2.575000e+03   2.627000e+03   2.679000e+03   6.092715e-01 6.118700e-03   1.089022e+00 1.065522e-02   6.186684e-01 1.019302e-02   1.095330e+00 1.843175e-02   6.330879e-01 1.119738e-02   1.124368e+00 2.055841e-02   1.000054e+00 1.634075e-03
 2.679000e+03   2.731000e+03   2.783000e+03   6.005613e-01 4.116026e-03   1.094783e+00 7.570209e-03   5.869024e-01 1.330722e-02   1.063300e+00 2.428984e-02   6.030173e-01 1.427084e-02   1.093530e+00 2.619733e-02   9.971951e-01 1.958234e-03
 2.783000e+03   2.835000e+03   2.887000e+03   6.044807e-01 4.551537e-03   1.119568e+00 8.473796e-03   5.906217e-01 1.952810e-02   1.084004e+00 3.399745e-02   6.040643e-01 2.002567e-02   1.104229e+00 3.531765e-02   1.002087e+00 2.262163e-03
 2.887000e+03   2.939000e+03   2.991000e+03   5.943648e-01 6.028215e-03   1.122286e+00 1.095248e-02   5.817387e-01 2.763368e-02   1.101798e+00 4.621210e-02   5.850764e-01 3.016744e-02   1.105218e+00 5.151970e-02   9.996040e-01 2.502660e-03
 2.991000e+03   3.043000e+03   3.095000e+03   5.878545e-01 4.680928e-03   1.132958e+00 8.829727e-03   5.890584e-01 9.729661e-03   1.126468e+00 1.834841e-02   6.034175e-01 1.046956e-02   1.150296e+00 2.007054e-02   9.998916e-01 1.584701e-03
 3.095000e+03   3.147000e+03   3.199000e+03   5.713362e-01 3.930754e-03   1.122947e+00 7.223296e-03   5.522388e-01 1.199284e-02   1.081162e+00 2.286968e-02   5.614833e-01 1.253047e-02   1.098288e+00 2.404209e-02   9.974373e-01 1.854418e-03
 3.199000e+03   3.251000e+03   3.303000e+03   5.659776e-01 3.744193e-03   1.137650e+00 7.110747e-03   5.747976e-01 8.239650e-03   1.149579e+00 1.560440e-02   5.752696e-01 9.693484e-03   1.149055e+00 1.867234e-02   1.001369e+00 2.206495e-03
 3.303000e+03   3.355000e+03   3.407000e+03   5.652410e-01 4.361153e-03   1.158431e+00 8.587859e-03   5.759925e-01 9.709414e-03   1.176207e+00 1.867220e-02   5.836502e-01 1.009681e-02   1.191534e+00 1.956578e-02   1.007531e+00 2.527644e-03
 3.407000e+03   3.459000e+03   3.511000e+03   5.413949e-01 5.391519e-03   1.137094e+00 1.036736e-02   5.520817e-01 1.041499e-02   1.159647e+00 2.130848e-02   5.588165e-01 1.175131e-02   1.173520e+00 2.379256e-02   1.004548e+00 2.636466e-03
 3.511000e+03   3.563000e+03   3.615000e+03   5.437957e-01 4.308895e-03   1.169684e+00 8.542313e-03   5.431278e-01 8.399391e-03   1.161347e+00 1.697118e-02   5.539426e-01 8.658083e-03   1.184709e+00 1.755731e-02   1.008827e+00 1.639535e-03



==> data/Phase0.dat <==
%  Unitary test 20 January 2019
0.000000e+00   2.000000e-01   4.000000e-01   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e-01   6.000000e-01   8.000000e-01   8.469787e-01 2.911517e-04   8.460906e-01 3.118551e-04   1.060897e-04 2.683777e-04   -1.174304e-03 4.578879e-04   3.842874e-04 5.564268e-04   3.087097e-06 6.423254e-04
 8.000000e-01   1.000000e+00   1.200000e+00   6.583823e-01 3.160983e-04   6.573463e-01 3.384145e-04   -6.492237e-05 2.755203e-04   5.196556e-04 4.635871e-04   -9.180074e-04 5.646080e-04   2.090415e-03 6.495629e-04
 1.200000e+00   1.400000e+00   1.600000e+00   4.851492e-01 2.870153e-04   4.844539e-01 3.076490e-04   -1.196349e-05 2.374981e-04   6.850837e-04 3.956920e-04   -1.059136e-03 4.764027e-04   9.760921e-05 5.398362e-04
 1.600000e+00   1.800000e+00   2.000000e+00   3.797064e-01 2.467604e-04   3.788536e-01 2.646116e-04   2.467471e-04 1.963072e-04   -2.723821e-04 3.212675e-04   -8.571125e-04 3.902474e-04   3.528087e-04 4.324791e-04
 2.000000e+00   2.200000e+00   2.400000e+00   2.976844e-01 2.019110e-04   2.971431e-01 2.166219e-04   -2.069759e-04 1.549109e-04   1.049130e-04 2.507495e-04   -8.222487e-05 2.980100e-04   1.790876e-04 3.407614e-04
 2.400000e+00   2.600000e+00   2.800000e+00   2.317959e-01 1.588822e-04   2.314255e-01 1.705343e-04   7.521328e-05 1.180007e-04   1.211887e-04 1.892982e-04   -8.559929e-05 2.248942e-04   -8.551809e-05 2.567690e-04
 2.800000e+00   3.000000e+00   3.200000e+00   1.778071e-01 1.243467e-04   1.774994e-01 1.332637e-04   6.227857e-05 8.939050e-05   1.027963e-04 1.423169e-04   -2.980129e-05 1.674576e-04   -5.959755e-04 1.919178e-04
 3.200000e+00   3.400000e+00   3.600000e+00   1.352162e-01 9.699901e-05   1.348870e-01 1.036764e-04   4.453374e-05 6.758500e-05   -1.063904e-04 1.059982e-04   -3.163490e-04 1.246528e-04   -2.753972e-05 1.423382e-04
 3.600000e+00   3.800000e+00   4.000000e+00   1.011723e-01 7.473823e-05   1.009199e-01 7.966649e-05   -4.012142e-07 5.032051e-05   -2.242913e-05 7.872762e-05   1.920959e-04 9.274978e-05   -3.590736e-04 1.029773e-04
 4.000000e+00   4.200000e+00   4.400000e+00   7.473498e-02 5.707412e-05   7.461469e-02 6.067341e-05   -7.451325e-05 3.699743e-05   -6.494779e-05 5.713882e-05   -7.523238e-05 6.856718e-05   -5.648101e-05 7.654602e-05
 4.400000e+00   4.600000e+00   4.800000e+00   5.445813e-02 4.308187e-05   5.438490e-02 4.558970e-05   -1.950699e-06 2.706222e-05   9.941442e-06 4.115451e-05   -2.159882e-05 4.799867e-05   2.130491e-05 5.298022e-05
 4.800000e+00   5.000000e+00   5.200000e+00   3.908669e-02 3.212444e-05   3.904201e-02 3.385513e-05   7.267287e-05 1.930064e-05   9.728836e-07 2.903464e-05   5.721094e-06 3.418604e-05   8.477780e-06 3.752548e-05
 5.200000e+00   5.400000e+00   5.600000e+00   2.749949e-02 2.356839e-05   2.744974e-02 2.469112e-05   -7.985034e-07 1.356173e-05   -2.291415e-05 2.035037e-05   -5.727281e-05 2.325404e-05   7.787159e-06 2.596726e-05
 5.600000e+00   5.800000e+00   6.000000e+00   1.891040e-02 1.696710e-05   1.889718e-02 1.773447e-05   2.360157e-05 9.350225e-06   3.022663e-05 1.386801e-05   2.546534e-05 1.567087e-05   -1.486586e-05 1.798518e-05
 6.000000e+00   6.200000e+00   6.400000e+00   1.276281e-02 1.201828e-05   1.275055e-02 1.248522e-05   -5.487825e-06 6.282649e-06   9.131434e-06 9.052700e-06   -3.358447e-06 1.029420e-05   -4.201464e-07 1.141134e-05
 6.400000e+00   6.600000e+00   6.800000e+00   8.332720e-03 8.300653e-06   8.332059e-03 8.589954e-06   3.854334e-06 4.137339e-06   1.273851e-05 5.881447e-06   -1.513121e-05 6.545236e-06   -1.532236e-05 7.095065e-06
 6.800000e+00   7.000000e+00   7.200000e+00   5.308608e-03 5.615686e-06   5.304336e-03 5.780611e-06   -1.165544e-06 2.632384e-06   2.359433e-06 3.670388e-06   1.073902e-06 4.055994e-06   5.493554e-06 4.120495e-06
 7.200000e+00   7.400000e+00   7.600000e+00   3.243597e-03 3.676205e-06   3.241505e-03 3.770254e-06   -1.532887e-07 1.617471e-06   -9.335152e-07 2.200677e-06   -2.333767e-06 2.374801e-06   5.031484e-07 2.413781e-06
 7.600000e+00   7.800000e+00   8.000000e+00   1.904660e-03 2.331118e-06   1.902928e-03 2.379579e-06   2.410154e-07 9.683265e-07   5.956422e-07 1.269094e-06   1.260639e-07 1.354339e-06   -1.849493e-06 1.405792e-06
 8.000000e+00   8.200000e+00   8.400000e+00   1.060243e-03 1.416905e-06   1.060420e-03 1.442414e-06   -2.102836e-06 5.437129e-07   8.624597e-08 7.035978e-07   -4.328396e-07 7.212364e-07   -1.118440e-06 7.108922e-07
 8.400000e+00   8.600000e+00   8.800000e+00   5.557334e-04 8.229709e-07   5.553070e-04 8.338878e-07   -7.458016e-07 2.926601e-07   1.258799e-06 3.612285e-07   -6.161381e-08 3.642998e-07   -7.297830e-07 3.364882e-07
 8.800000e+00   9.000000e+00   9.200000e+00   2.671744e-04 4.463917e-07   2.672657e-04 4.513284e-07   -2.616931e-07 1.466160e-07   4.383823e-07 1.722117e-07   -2.870645e-07 1.652921e-07   7.164144e-08 1.486837e-07
 9.200000e+00   9.400000e+00   9.600000e+00   1.152490e-04 2.218369e-07   1.152854e-04 2.236801e-07   -5.497928e-09 6.589207e-08   -5.109390e-08 7.493468e-08   -1.356217e-07 7.102329e-08   -1.407563e-07 6.226436e-08
 9.600000e+00   9.800000e+00   1.000000e+01   4.201927e-05 9.597643e-08   4.202128e-05 9.652888e-08   -7.245344e-09 2.560260e-08   9.435686e-08 2.780329e-08   -1.048369e-08 2.627568e-08   -1.629895e-08 2.113505e-08



==> data/Phase1.dat <==
%  Unitary test (partial contributions) 20 January 2019
0.000000e+00   2.000000e-01   4.000000e-01   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e-01   6.000000e-01   8.000000e-01   8.469787e-01 2.911517e-04   -1.424230e-02 2.854521e-04   1.460572e-02 2.848994e-04   -2.573243e-04 1.647079e-04   -8.360449e-01 4.769392e-04   1.031756e+00 5.232119e-04   -1.941261e-01 1.978160e-04   -2.758847e-03 4.277693e-04   1.545430e-02 1.945974e-04   -1.584476e-02 1.922199e-04   -3.550917e-02 3.696234e-04   3.534597e-02 3.684915e-04   3.433457e-04 1.865775e-04   -3.359658e-01 3.332870e-04   3.370922e-01 3.322034e-04   1.340858e-01 2.955629e-04   -1.334420e-01 2.963335e-04   -1.175668e-03 4.191755e-04   1.007696e-01 1.725087e-04   -4.601463e-01 4.628487e-04   3.596431e-01 4.064523e-04   7.693680e-02 1.535686e-04   -7.671750e-02 4.173422e-04   3.222809e-01 4.387686e-04   -4.085430e-01 5.507846e-04   -7.535859e-02 3.051480e-04   1.611381e-01 5.958912e-04
 8.000000e-01   1.000000e+00   1.200000e+00   6.583823e-01 3.160983e-04   -1.424868e-02 2.986309e-04   1.439455e-02 2.983094e-04   -2.107849e-04 1.729761e-04   -5.996195e-01 4.922531e-04   7.394213e-01 5.468049e-04   -1.361627e-01 2.050395e-04   -3.119497e-03 4.435506e-04   1.237119e-02 1.972516e-04   -1.187749e-02 1.982548e-04   -2.872910e-02 3.830964e-04   2.834272e-02 3.850129e-04   4.942897e-05 1.893423e-04   -2.351460e-01 3.428558e-04   2.347441e-01 3.411038e-04   9.360783e-02 3.023333e-04   -9.390371e-02 3.019800e-04   -3.770490e-04 4.358743e-04   7.039670e-02 1.718995e-04   -3.187833e-01 4.757602e-04   2.504099e-01 4.186818e-04   5.315611e-02 1.567778e-04   -5.803415e-02 4.285148e-04   2.260603e-01 4.526015e-04   -2.730007e-01 5.662338e-04   -4.954672e-02 3.054103e-04   1.014323e-01 6.227415e-04
 1.200000e+00   1.400000e+00   1.600000e+00   4.851492e-01 2.870153e-04   -1.395525e-02 2.620043e-04   1.407875e-02 2.624296e-04   -1.354667e-04 1.513039e-04   -4.159626e-01 4.296766e-04   5.157647e-01 4.831787e-04   -9.155815e-02 1.783869e-04   -7.558889e-03 3.852219e-04   9.746936e-03 1.705612e-04   -9.723251e-03 1.677809e-04   -2.363902e-02 3.355904e-04   2.342212e-02 3.348121e-04   1.626760e-04 1.651001e-04   -1.572728e-01 2.931119e-04   1.567924e-01 2.946545e-04   6.172431e-02 2.572315e-04   -6.217024e-02 2.610879e-04   -1.022869e-04 3.737417e-04   4.719539e-02 1.443586e-04   -2.145530e-01 4.089335e-04   1.695875e-01 3.690849e-04   3.538410e-02 1.331592e-04   -4.030275e-02 3.633827e-04   1.501532e-01 3.846525e-04   -1.760516e-01 4.778496e-04   -3.072313e-02 2.565624e-04   5.940778e-02 5.232718e-04
 1.600000e+00   1.800000e+00   2.000000e+00   3.797064e-01 2.467604e-04   -1.406846e-02 2.210417e-04   1.434607e-02 2.208407e-04   -3.085570e-05 1.264829e-04   -3.133252e-01 3.579315e-04   3.896173e-01 4.076351e-04   -6.639759e-02 1.483664e-04   -1.016697e-02 3.218314e-04   8.317496e-03 1.374982e-04   -8.022796e-03 1.374318e-04   -1.979539e-02 2.776986e-04   1.903149e-02 2.831053e-04   -1.180979e-04 1.356591e-04   -1.153684e-01 2.440169e-04   1.147901e-01 2.442521e-04   4.440183e-02 2.118346e-04   -4.455033e-02 2.103848e-04   4.570470e-04 3.057182e-04   3.497721e-02 1.219652e-04   -1.584281e-01 3.436076e-04   1.264356e-01 3.052927e-04   2.548768e-02 1.127939e-04   -2.847943e-02 2.943885e-04   1.081874e-01 3.127064e-04   -1.249629e-01 3.883365e-04   -2.197684e-02 2.101481e-04   3.911212e-02 4.287299e-04
 2.000000e+00   2.200000e+00   2.400000e+00   2.976844e-01 2.019110e-04   -1.245983e-02 1.776301e-04   1.210642e-02 1.773916e-04   1.464383e-04 1.009054e-04   -2.379211e-01 2.849071e-04   2.989705e-01 3.287724e-04   -4.878870e-02 1.176288e-04   -1.215571e-02 2.563852e-04   6.443257e-03 1.070784e-04   -6.542245e-03 1.076248e-04   -1.578131e-02 2.207195e-04   1.560242e-02 2.191451e-04   1.450771e-04 1.071226e-04   -8.469183e-02 1.907452e-04   8.521931e-02 1.921344e-04   3.187803e-02 1.658388e-04   -3.239634e-02 1.661353e-04   4.140237e-05 2.447492e-04   2.578231e-02 9.386134e-05   -1.175111e-01 2.696711e-04   9.421118e-02 2.434680e-04   1.857083e-02 8.786808e-05   -2.063891e-02 2.381319e-04   7.942376e-02 2.472462e-04   -9.138589e-02 3.068830e-04   -1.492974e-02 1.639983e-04   2.665667e-02 3.413589e-04
 2.400000e+00   2.600000e+00   2.800000e+00   2.317959e-01 1.588822e-04   -1.066403e-02 1.367496e-04   1.067274e-02 1.367006e-04   6.651005e-05 7.738729e-05   -1.808648e-01 2.193343e-04   2.285231e-01 2.541486e-04   -3.602788e-02 8.960974e-05   -1.150920e-02 1.962598e-04   5.404618e-03 8.046164e-05   -5.310267e-03 8.213438e-05   -1.286880e-02 1.665608e-04   1.311303e-02 1.685167e-04   -1.138565e-04 8.242822e-05   -6.382915e-02 1.461390e-04   6.372471e-02 1.452044e-04   2.351430e-02 1.274486e-04   -2.363543e-02 1.245388e-04   -8.476725e-05 1.861073e-04   1.945188e-02 7.261287e-05   -8.797708e-02 2.068949e-04   7.078070e-02 1.863961e-04   1.358971e-02 6.617041e-05   -1.450012e-02 1.784334e-04   5.854941e-02 1.894619e-04   -6.637468e-02 2.363811e-04   -1.046640e-02 1.220065e-04   1.686105e-02 2.596430e-04
 2.800000e+00   3.000000e+00   3.200000e+00   1.778071e-01 1.243467e-04   -8.644646e-03 1.051276e-04   8.703462e-03 1.047527e-04   3.462248e-06 5.920060e-05   -1.357692e-01 1.667752e-04   1.724037e-01 1.953687e-04   -2.658793e-02 6.787437e-05   -9.943702e-03 1.493809e-04   4.107262e-03 6.019730e-05   -4.202977e-03 6.150584e-05   -1.021215e-02 1.263345e-04   9.882030e-03 1.278120e-04   -1.174511e-04 6.171714e-05   -4.687227e-02 1.099571e-04   4.744769e-02 1.092975e-04   1.729507e-02 9.455305e-05   -1.730723e-02 9.412351e-05   -4.977921e-05 1.416912e-04   1.438016e-02 5.351042e-05   -6.586394e-02 1.591561e-04   5.284629e-02 1.433119e-04   1.004564e-02 5.160005e-05   -1.058371e-02 1.339502e-04   4.301027e-02 1.399024e-04   -4.909864e-02 1.823979e-04   -7.680009e-03 8.923125e-05   1.234796e-02 2.028178e-04
 3.200000e+00   3.400000e+00   3.600000e+00   1.352162e-01 9.699901e-05   -6.969969e-03 7.998028e-05   6.905903e-03 8.008657e-05   1.085997e-04 4.488447e-05   -1.017608e-01 1.274875e-04   1.287649e-01 1.492834e-04   -1.955621e-02 5.142544e-05   -7.554280e-03 1.141022e-04   3.031168e-03 4.559006e-05   -3.204567e-03 4.558601e-05   -7.507332e-03 9.584009e-05   7.460034e-03 9.549968e-05   4.002809e-05 4.620113e-05   -3.502551e-02 8.407069e-05   3.471356e-02 8.292823e-05   1.270935e-02 7.223379e-05   -1.273178e-02 7.113993e-05   1.986976e-04 1.058302e-04   1.067776e-02 4.043223e-05   -4.876799e-02 1.244174e-04   3.911930e-02 1.070634e-04   7.352953e-03 3.723300e-05   -7.637650e-03 1.010736e-04   3.201899e-02 1.050119e-04   -3.620968e-02 1.373301e-04   -5.564454e-03 6.658278e-05   8.983227e-03 1.499123e-04
 3.600000e+00   3.800000e+00   4.000000e+00   1.011723e-01 7.473823e-05   -5.241553e-03 6.051814e-05   5.214722e-03 6.025100e-05   2.642964e-05 3.374865e-05   -7.465032e-02 9.577082e-05   9.433498e-02 1.120990e-04   -1.434935e-02 3.857794e-05   -5.357728e-03 8.598408e-05   2.255882e-03 3.380770e-05   -2.316807e-03 3.357694e-05   -5.527415e-03 7.067678e-05   5.685944e-03 7.158791e-05   -5.120499e-06 3.465325e-05   -2.557838e-02 6.274612e-05   2.559235e-02 6.186014e-05   9.446816e-03 5.365168e-05   -9.268711e-03 5.319522e-05   -9.246506e-05 7.837611e-05   7.681311e-03 3.195190e-05   -3.524764e-02 9.056248e-05   2.826926e-02 8.024404e-05   5.335093e-03 2.750803e-05   -5.830705e-03 7.524631e-05   2.304921e-02 7.898067e-05   -2.598667e-02 1.009767e-04   -4.003392e-03 4.835375e-05   6.374471e-03 1.106889e-04
 4.000000e+00   4.200000e+00   4.400000e+00   7.473498e-02 5.707412e-05   -3.865478e-03 4.480694e-05   3.792669e-03 4.495348e-05   -1.704499e-06 2.505632e-05   -5.431888e-02 7.118331e-05   6.827354e-02 8.324467e-05   -1.036063e-02 2.863149e-05   -3.658981e-03 6.397773e-05   1.669629e-03 2.423892e-05   -1.641647e-03 2.446001e-05   -4.140129e-03 5.417133e-05   4.031483e-03 5.270388e-05   1.227705e-05 2.537492e-05   -1.844018e-02 4.600916e-05   1.844077e-02 4.680917e-05   6.974887e-03 3.929388e-05   -6.883422e-03 3.909830e-05   -9.890209e-05 5.820884e-05   5.513758e-03 2.060492e-05   -2.516940e-02 6.594933e-05   2.028658e-02 5.987988e-05   3.877598e-03 2.049405e-05   -4.343125e-03 5.517055e-05   1.666577e-02 5.856078e-05   -1.855962e-02 7.711008e-05   -2.880327e-03 3.569703e-05   4.552287e-03 8.160201e-05
 4.400000e+00   4.600000e+00   4.800000e+00   5.445813e-02 4.308187e-05   -2.869955e-03 3.291321e-05   2.847223e-03 3.276296e-05   2.078111e-05 1.852329e-05   -3.880469e-02 5.177430e-05   4.847059e-02 6.071890e-05   -7.478907e-03 2.079365e-05   -2.177057e-03 4.665250e-05   1.185988e-03 1.740226e-05   -1.180593e-03 1.734027e-05   -2.894692e-03 3.742968e-05   2.866874e-03 3.753420e-05   2.173353e-05 1.894152e-05   -1.325358e-02 3.373386e-05   1.320509e-02 3.338284e-05   4.985587e-03 2.867156e-05   -4.939898e-03 2.796126e-05   -1.810812e-05 4.120801e-05   3.890356e-03 1.804017e-05   -1.762297e-02 4.751710e-05   1.411486e-02 4.275132e-05   2.801663e-03 1.496365e-05   -3.186998e-03 4.001598e-05   1.201440e-02 4.205289e-05   -1.325013e-02 5.378158e-05   -2.137629e-03 2.568984e-05   3.397756e-03 5.777608e-05
 4.800000e+00   5.000000e+00   5.200000e+00   3.908669e-02 3.212444e-05   -2.105044e-03 2.369788e-05   2.141754e-03 2.376996e-05   3.596270e-05 1.321116e-05   -2.726063e-02 3.767749e-05   3.362950e-02 4.367637e-05   -5.269530e-03 1.508701e-05   -1.098366e-03 3.332534e-05   8.224140e-04 1.209319e-05   -8.262554e-04 1.283151e-05   -2.042309e-03 2.665251e-05   2.053291e-03 2.751522e-05   -1.966074e-05 1.348666e-05   -9.223565e-03 2.400423e-05   9.214927e-03 2.398680e-05   3.586414e-03 2.009303e-05   -3.552799e-03 2.033702e-05   -6.735654e-06 2.916572e-05   2.661666e-03 1.056726e-05   -1.215845e-02 3.373542e-05   9.721932e-03 3.091838e-05   1.954490e-03 1.029980e-05   -2.441925e-03 2.860765e-05   8.456881e-03 3.074080e-05   -9.070733e-03 3.822530e-05   -1.500138e-03 1.785125e-05   2.384759e-03 4.194250e-05
 5.200000e+00   5.400000e+00   5.600000e+00   2.749949e-02 2.356839e-05   -1.435131e-03 1.675175e-05   1.443201e-03 1.671460e-05   -8.868819e-06 9.368360e-06   -1.868836e-02 2.624548e-05   2.282749e-02 3.040853e-05   -3.620950e-03 1.079394e-05   -5.410890e-04 2.365036e-05   5.448311e-04 8.172089e-06   -5.331725e-04 8.587100e-06   -1.296792e-03 1.813455e-05   1.267573e-03 1.789852e-05   -1.198460e-05 9.444017e-06   -6.309235e-03 1.682224e-05   6.313891e-03 1.689051e-05   2.439499e-03 1.396894e-05   -2.487752e-03 1.429948e-05   1.586892e-05 2.038367e-05   1.795771e-03 7.590571e-06   -8.043558e-03 2.320733e-05   6.379095e-03 2.086961e-05   1.328991e-03 7.871118e-06   -1.755277e-03 1.992525e-05   5.735228e-03 2.099327e-05   -6.108154e-03 2.727449e-05   -1.064995e-03 1.205582e-05   1.740686e-03 2.902891e-05
 5.600000e+00   5.800000e+00   6.000000e+00   1.891040e-02 1.696710e-05   -9.564916e-04 1.163885e-05   9.832061e-04 1.160020e-05   -3.112974e-06 6.539264e-06   -1.251326e-02 1.811601e-05   1.506562e-02 2.083099e-05   -2.417238e-03 7.328523e-06   -1.048929e-04 1.636544e-05   3.435442e-04 5.635800e-06   -3.321449e-04 5.604962e-06   -8.226287e-04 1.216970e-05   8.385335e-04 1.219241e-05   6.504050e-06 6.414507e-06   -4.205595e-03 1.157872e-05   4.183496e-03 1.160197e-05   1.706132e-03 9.703355e-06   -1.676369e-03 9.487754e-06   -1.600688e-05 1.376029e-05   1.169889e-03 5.006145e-06   -5.239222e-03 1.583818e-05   4.154957e-03 1.449195e-05   8.724181e-04 5.033459e-06   -1.254150e-03 1.403660e-05   3.801412e-03 1.427850e-05   -4.015785e-03 1.916635e-05   -7.087587e-04 8.320996e-06   1.204373e-03 2.007542e-05
 6.000000e+00   6.200000e+00   6.400000e+00   1.276281e-02 1.201828e-05   -6.591829e-04 7.848626e-06   6.553833e-04 7.836944e-06   -1.688253e-06 4.411605e-06   -8.128669e-03 1.218077e-05   9.641680e-03 1.385969e-05   -1.565951e-03 4.898888e-06   6.207120e-05 1.091770e-05   2.062853e-04 3.672531e-06   -2.011126e-04 3.662635e-06   -5.119201e-04 7.813451e-06   5.277044e-04 7.849932e-06   4.532294e-06 4.222919e-06   -2.708122e-03 7.861622e-06   2.694357e-03 7.800991e-06   1.118267e-03 6.476137e-06   -1.118006e-03 6.371974e-06   -1.534305e-05 8.777801e-06   7.305564e-04 3.081475e-06   -3.253570e-03 1.039216e-05   2.559171e-03 9.373045e-06   5.601994e-04 3.247214e-06   -8.797328e-04 9.255606e-06   2.452714e-03 9.421780e-06   -2.506657e-03 1.212278e-05   -4.631375e-04 5.486104e-06   8.000357e-04 1.277523e-05
 6.400000e+00   6.600000e+00   6.800000e+00   8.332720e-03 8.300653e-06   -4.069411e-04 5.182033e-06   4.073296e-04 5.191237e-06   3.465743e-06 2.932339e-06   -5.124297e-03 7.967053e-06   5.960250e-03 8.990592e-06   -9.860807e-04 3.230765e-06   1.628662e-04 7.215770e-06   1.183622e-04 2.302801e-06   -1.164922e-04 2.373600e-06   -3.092141e-04 4.964576e-06   2.889002e-04 5.002236e-06   -1.366804e-06 2.740327e-06   -1.667048e-03 5.059788e-06   1.674196e-03 5.032101e-06   7.155344e-04 4.202731e-06   -7.256536e-04 4.182483e-06   7.651068e-06 5.679901e-06   4.402018e-04 2.028748e-06   -1.949515e-03 6.612332e-06   1.533448e-03 6.004095e-06   3.408031e-04 2.161748e-06   -5.999004e-04 5.996244e-06   1.529203e-03 5.948046e-06   -1.515323e-03 7.811376e-06   -2.909162e-04 3.366201e-06   4.966759e-04 8.293295e-06
 6.800000e+00   7.000000e+00   7.200000e+00   5.308608e-03 5.615686e-06   -2.498276e-04 3.321312e-06   2.483934e-04 3.318612e-06   2.686521e-07 1.862107e-06   -3.108145e-03 5.023389e-06   3.544638e-03 5.605737e-06   -5.922853e-04 2.032619e-06   1.581514e-04 4.512528e-06   6.669956e-05 1.379246e-06   -6.837090e-05 1.409045e-06   -1.684715e-04 2.997046e-06   1.798652e-04 2.964159e-06   -1.161579e-06 1.730214e-06   -9.834231e-04 3.149377e-06   9.761858e-04 3.119441e-06   4.385235e-04 2.600666e-06   -4.356778e-04 2.585032e-06   -3.095265e-06 3.415013e-06   2.533955e-04 1.203138e-06   -1.106719e-03 3.887540e-06   8.662142e-04 3.423554e-06   2.001229e-04 1.311708e-06   -3.725636e-04 3.635889e-06   9.009190e-04 3.681474e-06   -8.562233e-04 4.542216e-06   -1.748162e-04 2.095467e-06   2.951641e-04 4.945788e-06
 7.200000e+00   7.400000e+00   7.600000e+00   3.243597e-03 3.676205e-06   -1.382291e-04 2.065368e-06   1.383019e-04 2.067470e-06   -2.260742e-07 1.155038e-06   -1.797467e-03 3.049828e-06   2.005378e-03 3.357019e-06   -3.355931e-04 1.226661e-06   1.267487e-04 2.745600e-06   3.475576e-05 8.121224e-07   -3.482520e-05 8.114755e-07   -8.790547e-05 1.732121e-06   8.983878e-05 1.683811e-06   -9.426839e-07 1.026762e-06   -5.500071e-04 1.880254e-06   5.534808e-04 1.881201e-06   2.528371e-04 1.541984e-06   -2.543260e-04 1.533289e-06   -5.239794e-06 2.035667e-06   1.374220e-04 6.942821e-07   -5.991540e-04 2.270013e-06   4.668344e-04 2.024732e-06   1.103890e-04 8.006009e-07   -2.304168e-04 2.156510e-06   5.091279e-04 2.144667e-06   -4.698472e-04 2.738903e-06   -1.005193e-04 1.210580e-06   1.766672e-04 2.874640e-06
 7.600000e+00   7.800000e+00   8.000000e+00   1.904660e-03 2.331118e-06   -7.503652e-05 1.236833e-06   7.606920e-05 1.241825e-06   -7.916557e-07 6.873963e-07   -9.953382e-04 1.790465e-06   1.080580e-03 1.941539e-06   -1.814566e-04 7.296098e-07   9.681088e-05 1.610063e-06   1.612979e-05 4.523937e-07   -1.637896e-05 4.642456e-07   -4.267205e-05 9.362220e-07   4.181317e-05 9.488804e-07   -5.686144e-07 5.917928e-07   -2.945617e-04 1.090587e-06   2.923255e-04 1.111702e-06   1.421949e-04 8.900228e-07   -1.400722e-04 8.845990e-07   1.916281e-06 1.104154e-06   7.186763e-05 3.812667e-07   -3.060601e-04 1.255004e-06   2.373439e-04 1.131947e-06   5.727376e-05 4.291364e-07   -1.367517e-04 1.256631e-06   2.731680e-04 1.233903e-06   -2.362108e-04 1.561211e-06   -5.397025e-05 6.925464e-07   9.148992e-05 1.578290e-06
 8.000000e+00   8.200000e+00   8.400000e+00   1.060243e-03 1.416905e-06   -3.472522e-05 7.118778e-07   3.317454e-05 7.119874e-07   -5.521596e-07 3.876741e-07   -5.142676e-04 9.989599e-07   5.428522e-04 1.050394e-06   -9.301364e-05 4.042715e-07   6.451535e-05 8.927077e-07   6.796160e-06 2.273968e-07   -6.697103e-06 2.338484e-07   -1.898190e-05 4.962260e-07   1.785347e-05 4.933465e-07   6.075147e-08 3.211301e-07   -1.440035e-04 5.952850e-07   1.455175e-04 6.071058e-07   7.254134e-05 4.785101e-07   -7.393190e-05 4.946176e-07   4.124199e-07 5.824107e-07   3.353146e-05 1.958320e-07   -1.415723e-04 6.493532e-07   1.101714e-04 5.849013e-07   2.774903e-05 2.308123e-07   -7.323711e-05 6.786753e-07   1.343102e-04 6.614916e-07   -1.080172e-04 7.853126e-07   -2.715547e-05 3.445470e-07   4.310142e-05 8.273782e-07
 8.400000e+00   8.600000e+00   8.800000e+00   5.557334e-04 8.229709e-07   -1.282828e-05 3.905458e-07   1.261575e-05 3.909581e-07   -5.332742e-07 2.070402e-07   -2.496870e-04 5.234805e-07   2.559205e-04 5.394820e-07   -4.330792e-05 2.103518e-07   3.833326e-05 4.686978e-07   2.193368e-06 1.159131e-07   -1.980743e-06 1.164666e-07   -6.187984e-06 2.350350e-07   5.963442e-06 2.373161e-07   -3.908338e-08 1.641521e-07   -6.644649e-05 3.092292e-07   6.539545e-05 3.015050e-07   3.542341e-05 2.542519e-07   -3.434702e-05 2.451588e-07   -3.595678e-08 2.764519e-07   1.462810e-05 9.244315e-08   -6.188239e-05 3.177751e-07   4.759361e-05 2.829813e-07   1.228722e-05 1.121638e-07   -3.625588e-05 3.405866e-07   6.163829e-05 3.266391e-07   -4.584497e-05 3.753441e-07   -1.198687e-05 1.668813e-07   1.909311e-05 4.092808e-07
 8.800000e+00   9.000000e+00   9.200000e+00   2.671744e-04 4.463917e-07   -2.400718e-06 2.032332e-07   2.217391e-06 2.029336e-07   -7.836648e-08 1.024101e-07   -1.107047e-04 2.553538e-07   1.094769e-04 2.571224e-07   -1.845111e-05 1.021157e-07   2.011729e-05 2.267617e-07   4.207264e-07 5.104133e-08   -4.585031e-07 5.077276e-08   -1.402813e-06 1.028379e-07   1.431956e-06 1.016084e-07   -4.720318e-08 7.689460e-08   -2.669754e-05 1.450588e-07   2.676934e-05 1.443763e-07   1.473523e-05 1.165761e-07   -1.502315e-05 1.182682e-07   -1.510644e-08 1.194084e-07   5.713851e-06 4.032707e-08   -2.318596e-05 1.343410e-07   1.800002e-05 1.206172e-07   5.105686e-06 5.186829e-08   -1.600032e-05 1.534099e-07   2.482322e-05 1.469302e-07   -1.677173e-05 1.676395e-07   -4.896878e-06 7.193117e-08   7.283747e-06 1.712261e-07
 9.200000e+00   9.400000e+00   9.600000e+00   1.152490e-04 2.218369e-07   6.040563e-07 9.571412e-08   -6.203955e-07 9.580316e-08   1.084128e-08 4.525524e-08   -4.365283e-05 1.139335e-07   4.212843e-05 1.125886e-07   -6.968519e-06 4.498817e-08   8.441823e-06 9.855287e-08   4.134797e-08 2.000429e-08   -8.562618e-08 2.351561e-08   -1.106943e-07 4.148284e-08   7.429771e-08 4.106744e-08   -7.461482e-09 3.362402e-08   -9.544757e-06 6.300157e-08   9.481261e-06 6.237813e-08   5.437441e-06 5.053998e-08   -5.378931e-06 4.925912e-08   -4.249912e-08 4.948086e-08   1.992643e-06 1.608418e-08   -7.933874e-06 5.585990e-08   6.180607e-06 4.881271e-08   1.760110e-06 2.195006e-08   -6.119378e-06 6.609556e-08   8.868469e-06 6.341915e-08   -5.468926e-06 6.883435e-08   -1.687699e-06 2.796733e-08   2.267290e-06 7.177649e-08
 9.600000e+00   9.800000e+00   1.000000e+01   4.201927e-05 9.597643e-08   1.068813e-06 3.983052e-08   -1.110754e-06 3.995573e-08   3.469565e-08 1.729070e-08   -1.436469e-05 4.320245e-08   1.349146e-05 4.213918e-08   -2.146849e-06 1.667227e-08   3.114437e-06 3.706592e-08   -5.349868e-08 6.683916e-09   5.952507e-08 6.983192e-09   1.814455e-07 1.422005e-08   -2.004119e-07 1.421762e-08   -4.110594e-08 1.211984e-08   -2.742483e-06 2.289506e-08   2.759580e-06 2.290992e-08   1.648728e-06 1.837908e-08   -1.631442e-06 1.772547e-08   9.179249e-09 1.888033e-08   5.615334e-07 5.674508e-09   -2.192541e-06 1.840952e-08   1.720196e-06 1.676077e-08   5.237335e-07 7.501071e-09   -1.955944e-06 2.378734e-08   2.586219e-06 2.290922e-08   -1.332446e-06 2.267337e-08   -4.680900e-07 1.049968e-08   5.410400e-07 2.445276e-08



==> data/UHV0.dat <==
%  Unitarity test 21 January 2019
0.000000e+00   2.000000e-01   4.000000e-01   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e-01   6.000000e-01   8.000000e-01   8.475378e-01 5.541120e-04   8.457109e-01 5.904971e-04   9.487571e-04 2.618269e-04   -7.959210e-04 1.906102e-04   -1.362609e-04 1.203086e-04   -9.583682e-05 7.499146e-05
 8.000000e-01   1.000000e+00   1.200000e+00   6.591146e-01 6.015186e-04   6.582482e-01 6.412462e-04   1.446229e-03 2.984619e-04   -7.342406e-04 2.190873e-04   1.828662e-04 1.541156e-04   1.067995e-04 8.734976e-05
 1.200000e+00   1.400000e+00   1.600000e+00   4.844980e-01 5.454370e-04   4.835078e-01 5.822735e-04   5.809216e-04 2.896316e-04   -4.183842e-04 2.297809e-04   1.704366e-04 1.539047e-04   -2.295546e-04 9.674730e-05
 1.600000e+00   1.800000e+00   2.000000e+00   3.795631e-01 4.690595e-04   3.789860e-01 5.015014e-04   4.326865e-04 2.649528e-04   -1.541023e-04 2.247827e-04   -4.068617e-04 1.534613e-04   1.263117e-05 1.190993e-04
 2.000000e+00   2.200000e+00   2.400000e+00   2.981596e-01 3.844189e-04   2.977378e-01 4.120167e-04   -2.687552e-04 2.277462e-04   -3.108906e-04 2.004077e-04   -1.060230e-04 1.455142e-04   9.707120e-05 8.220884e-05
 2.400000e+00   2.600000e+00   2.800000e+00   2.320379e-01 3.026457e-04   2.318028e-01 3.245737e-04   2.951561e-04 1.894314e-04   -4.006615e-04 1.629717e-04   1.246973e-04 1.209636e-04   1.743530e-04 7.309610e-05
 2.800000e+00   3.000000e+00   3.200000e+00   1.780264e-01 2.366746e-04   1.776982e-01 2.534877e-04   9.115177e-05 1.593006e-04   -2.871941e-06 1.329310e-04   3.032840e-05 1.008819e-04   4.377965e-05 6.357668e-05
 3.200000e+00   3.400000e+00   3.600000e+00   1.350175e-01 1.841232e-04   1.348453e-01 1.972424e-04   -1.884283e-04 1.202248e-04   1.311930e-04 1.076273e-04   -9.522990e-06 7.964572e-05   7.169467e-05 4.669576e-05
 3.600000e+00   3.800000e+00   4.000000e+00   1.012300e-01 1.421213e-04   1.010374e-01 1.514061e-04   -2.601408e-05 8.977362e-05   -1.745589e-04 8.010185e-05   -4.425915e-05 5.949294e-05   2.849468e-05 5.689333e-05
 4.000000e+00   4.200000e+00   4.400000e+00   7.501203e-02 1.087379e-04   7.492107e-02 1.155831e-04   1.217359e-04 6.829261e-05   -1.135717e-04 6.009803e-05   -5.860692e-06 4.515170e-05   7.430218e-06 3.293703e-05
 4.400000e+00   4.600000e+00   4.800000e+00   5.460981e-02 8.207554e-05   5.451116e-02 8.681627e-05   2.284597e-04 5.021875e-05   7.728104e-05 4.553477e-05   -3.363947e-06 2.986330e-05   2.753637e-05 1.972763e-05
 4.800000e+00   5.000000e+00   5.200000e+00   3.930546e-02 6.127341e-05   3.929119e-02 6.463382e-05   -4.617852e-05 4.418752e-05   -1.274090e-06 3.225326e-05   8.967079e-06 2.205553e-05   1.706145e-05 1.463115e-05
 5.200000e+00   5.400000e+00   5.600000e+00   2.744727e-02 4.472404e-05   2.740952e-02 4.688630e-05   1.295988e-05 2.455164e-05   7.449952e-06 2.065080e-05   2.274241e-05 1.561941e-05   -3.069754e-06 1.034459e-05
 5.600000e+00   5.800000e+00   6.000000e+00   1.887974e-02 3.224046e-05   1.888243e-02 3.371838e-05   3.161561e-05 1.754321e-05   -2.153706e-05 1.389841e-05   -5.724091e-07 9.470020e-06   4.555890e-06 5.922031e-06
 6.000000e+00   6.200000e+00   6.400000e+00   1.278667e-02 2.290047e-05   1.277802e-02 2.378576e-05   8.116050e-06 1.125820e-05   -8.438790e-06 8.918903e-06   -1.873590e-05 6.094780e-06   1.525530e-06 3.667060e-06
 6.400000e+00   6.600000e+00   6.800000e+00   8.330393e-03 1.576760e-05   8.329518e-03 1.631728e-05   2.492268e-05 7.584057e-06   -1.072712e-05 6.102686e-06   6.302567e-06 4.433111e-06   -4.806950e-06 2.424654e-06
 6.800000e+00   7.000000e+00   7.200000e+00   5.277535e-03 1.062322e-05   5.271683e-03 1.095411e-05   7.521639e-06 4.824443e-06   2.202043e-06 3.612861e-06   -1.768482e-06 2.264745e-06   -1.046437e-06 1.180891e-06
 7.200000e+00   7.400000e+00   7.600000e+00   3.249759e-03 7.001377e-06   3.251093e-03 7.185486e-06   1.167575e-05 2.849996e-06   -3.080611e-06 2.068209e-06   -2.860083e-06 1.312979e-06   5.262081e-07 7.164796e-07
 7.600000e+00   7.800000e+00   8.000000e+00   1.901896e-03 4.418253e-06   1.902586e-03 4.516260e-06   -2.816249e-06 1.611388e-06   -1.210683e-07 1.174223e-06   2.369917e-07 6.904764e-07   -8.804091e-07 4.888546e-07
 8.000000e+00   8.200000e+00   8.400000e+00   1.063026e-03 2.699599e-06   1.063591e-03 2.749643e-06   -1.874819e-06 9.188462e-07   -6.002738e-07 6.442860e-07   -1.794789e-07 3.839157e-07   2.622548e-07 1.608392e-07
 8.400000e+00   8.600000e+00   8.800000e+00   5.539292e-04 1.563207e-06   5.534989e-04 1.585498e-06   5.008343e-07 5.343289e-07   3.482162e-07 3.119615e-07   1.602682e-07 1.533706e-07   6.564499e-09 6.816748e-08
 8.800000e+00   9.000000e+00   9.200000e+00   2.686721e-04 8.513987e-07   2.687681e-04 8.599240e-07   -5.581084e-08 2.372466e-07   -3.185585e-08 1.459331e-07   -1.068374e-07 6.538339e-08   -4.648554e-08 2.874044e-08
 9.200000e+00   9.400000e+00   9.600000e+00   1.141701e-04 4.188162e-07   1.141275e-04 4.219978e-07   2.069575e-07 1.098769e-07   -7.163839e-09 5.813981e-08   -4.258249e-08 2.877153e-08   -1.418508e-08 8.529256e-09
 9.600000e+00   9.800000e+00   1.000000e+01   4.200236e-05 1.831339e-07   4.204072e-05 1.842594e-07   7.798959e-08 4.123166e-08   -2.505993e-08 2.122840e-08   -4.839588e-09 8.554133e-09   -3.811320e-09 2.853321e-09



==> data/UHV1.dat <==
%  Unitarity test (partial contributions) 21 January 2019
0.000000e+00   2.000000e-01   4.000000e-01   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e-01   6.000000e-01   8.000000e-01   8.475378e-01 5.541120e-04   -6.325867e-03 2.473770e-04   7.274624e-03 1.222273e-04   9.212541e-03 1.775165e-04   -1.337572e-02 1.122059e-04   3.367259e-03 3.243992e-05   0.000000e+00 0.000000e+00   2.610045e-05 1.064766e-04   4.445532e-05 8.190072e-05   -2.375604e-04 3.110227e-05   3.074376e-05 6.694625e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   6.396156e-05 7.143015e-05   -2.043040e-04 5.167883e-05   6.998365e-05 2.652687e-05   -3.294074e-05 7.051599e-06   7.462705e-06 1.991209e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 8.000000e-01   1.000000e+00   1.200000e+00   6.591146e-01 6.015186e-04   -4.111414e-03 2.805416e-04   5.557643e-03 1.442423e-04   8.465537e-03 2.030019e-04   -1.143516e-02 1.328187e-04   2.235386e-03 4.026664e-05   0.000000e+00 0.000000e+00   2.836677e-04 1.413972e-04   1.291528e-04 1.088643e-04   -2.582956e-04 3.969337e-05   2.834125e-05 8.284802e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   6.160896e-05 8.628458e-05   -9.784446e-06 6.755554e-05   9.027704e-05 3.625158e-05   -3.778014e-05 7.441950e-06   2.478069e-06 2.145905e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 1.200000e+00   1.400000e+00   1.600000e+00   4.844980e-01 5.454370e-04   -3.983406e-03 2.705972e-04   4.564327e-03 1.456643e-04   7.652847e-03 2.091581e-04   -9.657413e-03 1.386678e-04   1.586181e-03 4.012890e-05   0.000000e+00 0.000000e+00   2.921452e-04 1.363053e-04   1.435186e-04 1.100706e-04   -2.881384e-04 4.038158e-05   2.291112e-05 8.487917e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -1.052835e-04 9.055029e-05   -1.354507e-04 6.698423e-05   4.476480e-05 3.224896e-05   -3.945276e-05 1.582944e-05   5.867466e-06 1.123163e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 1.600000e+00   1.800000e+00   2.000000e+00   3.795631e-01 4.690595e-04   -3.332594e-03 2.461269e-04   3.765280e-03 1.370339e-04   7.446222e-03 2.100706e-04   -8.932784e-03 1.290316e-04   1.332460e-03 3.924808e-05   0.000000e+00 0.000000e+00   -2.930099e-04 1.411789e-04   2.030091e-04 1.024455e-04   -3.085843e-04 4.100421e-05   -8.276565e-06 9.232853e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   8.055425e-05 1.129947e-04   -9.273144e-05 6.772978e-05   3.565092e-05 3.243181e-05   -1.166467e-05 8.762973e-06   8.221006e-07 1.459942e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 2.000000e+00   2.200000e+00   2.400000e+00   2.981596e-01 3.844189e-04   -3.830346e-03 2.109231e-04   3.561591e-03 1.197042e-04   6.522116e-03 1.828116e-04   -8.012215e-03 1.186812e-04   1.179209e-03 3.641018e-05   0.000000e+00 0.000000e+00   -9.053046e-05 1.343587e-04   2.782216e-04 9.269377e-05   -3.058216e-04 3.764370e-05   1.210750e-05 7.034073e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   5.713766e-05 8.095115e-05   5.483520e-06 6.488479e-05   5.310261e-05 3.390310e-05   -1.993471e-05 7.564829e-06   1.282119e-06 1.165583e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 2.400000e+00   2.600000e+00   2.800000e+00   2.320379e-01 3.026457e-04   -2.806648e-03 1.754630e-04   3.101804e-03 9.986708e-05   5.527728e-03 1.481372e-04   -6.961156e-03 9.786822e-05   1.032767e-03 3.262374e-05   0.000000e+00 0.000000e+00   1.353727e-04 1.075868e-04   3.385630e-04 7.577876e-05   -3.616804e-04 3.159585e-05   1.244205e-05 6.154866e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   5.280999e-05 7.130631e-05   9.678947e-05 5.999659e-05   2.589076e-05 2.683739e-05   -1.974288e-06 7.491726e-06   8.370320e-07 9.307203e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 2.800000e+00   3.000000e+00   3.200000e+00   1.780264e-01 2.366746e-04   -2.450789e-03 1.478384e-04   2.541941e-03 8.153986e-05   4.760142e-03 1.207307e-04   -5.602092e-03 8.217024e-05   8.390778e-04 2.863020e-05   0.000000e+00 0.000000e+00   2.157846e-04 8.698685e-05   1.373996e-04 6.854870e-05   -3.374682e-04 2.596963e-05   1.461236e-05 5.592804e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   1.141726e-04 5.675514e-05   -6.848292e-05 4.852988e-05   1.440111e-05 2.338734e-05   -1.566776e-05 5.650754e-06   -6.434206e-07 9.957223e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 3.200000e+00   3.400000e+00   3.600000e+00   1.350175e-01 1.841232e-04   -2.138870e-03 1.108154e-04   1.950442e-03 6.424746e-05   3.864211e-03 9.858257e-05   -4.375413e-03 6.275550e-05   6.423943e-04 2.331387e-05   0.000000e+00 0.000000e+00   3.635412e-05 7.116314e-05   1.322147e-04 5.493511e-05   -2.020442e-04 2.078773e-05   2.395237e-05 4.188871e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   7.798868e-05 4.529492e-05   6.245564e-06 3.734785e-05   -9.945180e-06 1.617189e-05   -3.815413e-06 4.689023e-06   1.221016e-06 6.267536e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 3.600000e+00   3.800000e+00   4.000000e+00   1.012300e-01 1.421213e-04   -1.367480e-03 8.239804e-05   1.341466e-03 4.920150e-05   2.814120e-03 7.266916e-05   -3.515074e-03 5.084801e-05   5.263956e-04 1.779531e-05   0.000000e+00 0.000000e+00   8.621939e-05 5.446116e-05   6.336564e-05 4.141647e-05   -2.079530e-04 1.598355e-05   1.410878e-05 3.261835e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   8.536219e-05 5.517188e-05   -6.413966e-05 2.854497e-05   2.096752e-05 1.392607e-05   -1.548537e-05 3.809935e-06   1.789999e-06 7.000979e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e+00   4.200000e+00   4.400000e+00   7.501203e-02 1.087379e-04   -8.545782e-04 6.265740e-05   9.763140e-04 3.689881e-05   2.174711e-03 5.366631e-05   -2.670926e-03 3.643361e-05   3.826432e-04 1.397353e-05   0.000000e+00 0.000000e+00   1.290839e-04 4.010720e-05   -7.253841e-06 3.183079e-05   -1.367135e-04 1.171464e-05   9.022680e-06 2.263726e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -6.076463e-06 2.913645e-05   9.192680e-06 2.168620e-05   1.109538e-05 9.162908e-06   -7.885511e-06 3.352470e-06   1.104132e-06 4.094437e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.400000e+00   4.600000e+00   4.800000e+00   5.460981e-02 8.207554e-05   -4.550997e-04 4.615232e-05   6.835593e-04 2.701968e-05   1.618036e-03 4.107535e-05   -1.835786e-03 2.704608e-05   2.950309e-04 1.033565e-05   0.000000e+00 0.000000e+00   6.759794e-05 2.663982e-05   1.901167e-05 1.975774e-05   -9.667979e-05 8.229478e-06   6.706234e-06 1.602518e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   4.742166e-06 1.696128e-05   3.370212e-05 1.422204e-05   -4.301505e-06 7.616968e-06   -7.576734e-06 2.226414e-06   9.703203e-07 3.164372e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.800000e+00   5.000000e+00   5.200000e+00   3.930546e-02 6.127341e-05   -3.760853e-04 4.180123e-05   3.299068e-04 1.950290e-05   1.142364e-03 2.937104e-05   -1.341796e-03 1.846542e-05   1.981579e-04 7.285897e-06   0.000000e+00 0.000000e+00   8.922656e-05 2.074238e-05   -1.690127e-05 1.405877e-05   -6.523788e-05 5.449072e-06   1.879664e-06 1.421355e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -3.109191e-06 1.272699e-05   2.905554e-05 1.158198e-05   -6.088814e-06 5.325108e-06   -2.872837e-06 1.268872e-06   7.675650e-08 2.297515e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 5.200000e+00   5.400000e+00   5.600000e+00   2.744727e-02 4.472404e-05   -1.780750e-04 2.236631e-05   1.910348e-04 1.374744e-05   7.650673e-04 1.851516e-05   -8.976758e-04 1.239966e-05   1.400585e-04 5.371366e-06   0.000000e+00 0.000000e+00   5.464159e-05 1.337963e-05   1.424313e-05 1.015915e-05   -4.889433e-05 5.422929e-06   2.752012e-06 1.239200e-06   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -1.460392e-06 8.565310e-06   -4.660458e-06 8.555823e-06   4.612236e-06 2.893586e-06   -1.810949e-06 9.136466e-07   2.498089e-07 1.255323e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 5.600000e+00   5.800000e+00   6.000000e+00   1.887974e-02 3.224046e-05   -1.217108e-05 1.606093e-05   4.378669e-05 9.500512e-06   4.976798e-04 1.262162e-05   -6.111462e-04 8.434045e-06   9.192933e-05 3.472782e-06   0.000000e+00 0.000000e+00   3.523347e-05 8.130616e-06   -6.193000e-06 6.237878e-06   -2.996961e-05 2.526725e-06   3.567367e-07 7.118944e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   7.018259e-06 5.420119e-06   -1.466141e-06 3.871288e-06   4.275288e-07 1.965098e-06   -1.216274e-06 6.205800e-07   -2.074827e-07 1.726829e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 6.000000e+00   6.200000e+00   6.400000e+00   1.278667e-02 2.290047e-05   3.701151e-06 1.023151e-05   4.414898e-06 6.329725e-06   3.069809e-04 8.101130e-06   -3.834122e-04 5.409218e-06   6.799247e-05 2.306454e-06   0.000000e+00 0.000000e+00   3.126167e-06 5.393552e-06   -2.431396e-06 3.748033e-06   -1.952560e-05 1.643261e-06   9.493630e-08 2.602993e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   3.423682e-06 3.192090e-06   -2.088101e-06 2.627567e-06   1.536538e-06 1.091972e-06   -1.516317e-06 5.241227e-07   1.697289e-07 3.844280e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 6.400000e+00   6.600000e+00   6.800000e+00   8.330393e-03 1.576760e-05   4.494821e-05 6.909221e-06   -2.002554e-05 4.191206e-06   1.955472e-04 5.584422e-06   -2.485439e-04 3.417393e-06   4.226956e-05 1.495983e-06   0.000000e+00 0.000000e+00   2.046925e-05 4.049074e-06   -1.345850e-06 2.597252e-06   -1.260577e-05 9.335847e-07   -2.150616e-07 1.513785e-07   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -2.657103e-06 1.898551e-06   -2.766558e-06 1.710666e-06   6.722106e-07 7.716651e-07   -1.008985e-07 2.054444e-07   4.539930e-08 1.876232e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 6.800000e+00   7.000000e+00   7.200000e+00   5.277535e-03 1.062322e-05   4.405309e-05 4.395208e-06   -3.653145e-05 2.651293e-06   1.235656e-04 3.268553e-06   -1.509173e-04 2.067076e-06   2.955380e-05 9.593674e-07   0.000000e+00 0.000000e+00   6.579041e-06 1.977537e-06   -4.709608e-07 1.490967e-06   -7.579345e-06 5.542896e-07   -2.972174e-07 9.376641e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -7.854855e-07 9.821602e-07   2.562989e-07 8.037553e-07   -3.070632e-07 3.309662e-07   -2.615196e-07 7.538765e-08   5.133219e-08 1.041539e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 7.200000e+00   7.400000e+00   7.600000e+00   3.249759e-03 7.001377e-06   4.305357e-05 2.563823e-06   -3.137782e-05 1.644846e-06   6.648980e-05 1.865005e-06   -8.795042e-05 1.208680e-06   1.838001e-05 5.558555e-07   0.000000e+00 0.000000e+00   2.365419e-06 1.135522e-06   -1.598541e-06 7.855274e-07   -3.430827e-06 3.007569e-07   -1.961348e-07 4.946953e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   5.882227e-07 6.235721e-07   1.900651e-08 4.128162e-07   9.853004e-08 2.344769e-07   -2.142537e-07 4.601505e-08   3.470249e-08 7.192688e-09   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 7.600000e+00   7.800000e+00   8.000000e+00   1.901896e-03 4.418253e-06   2.591546e-05 1.439263e-06   -2.873171e-05 9.565381e-07   4.056393e-05 1.040001e-06   -5.092929e-05 6.781359e-07   1.024429e-05 3.308513e-07   0.000000e+00 0.000000e+00   1.386157e-06 6.118275e-07   1.425439e-06 4.188400e-07   -2.448950e-06 1.470773e-07   -1.256535e-07 2.924658e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -3.544431e-07 4.138168e-07   -4.708618e-07 2.079094e-07   -3.246505e-08 1.267726e-07   -3.479598e-08 2.114014e-08   1.215684e-08 3.552391e-09   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 8.000000e+00   8.200000e+00   8.400000e+00   1.063026e-03 2.699599e-06   2.036709e-05 8.105837e-07   -2.224191e-05 5.582328e-07   2.018802e-05 5.903624e-07   -2.664029e-05 3.749386e-07   5.851996e-06 1.809989e-07   0.000000e+00 0.000000e+00   1.290898e-06 3.540032e-07   -2.636132e-07 2.275863e-07   -1.078849e-06 7.337205e-08   -1.279144e-07 1.417256e-08   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   5.884956e-08 2.565736e-07   1.451877e-07 2.830583e-07   6.647089e-08 4.394858e-08   -1.519389e-08 8.914931e-09   6.940463e-09 1.015660e-09   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 8.400000e+00   8.600000e+00   8.800000e+00   5.539292e-04 1.563207e-06   1.394155e-05 4.759893e-07   -1.344072e-05 2.968586e-07   1.040765e-05 2.806338e-07   -1.335637e-05 1.873763e-07   3.296931e-06 9.653763e-08   0.000000e+00 0.000000e+00   5.094486e-07 1.360008e-07   2.477877e-07 8.878983e-08   -5.059872e-07 3.783724e-08   -9.098088e-08 8.400510e-09   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   1.048167e-07 5.561947e-08   -1.027286e-07 4.633245e-08   5.492132e-09 2.172952e-08   -4.228031e-09 3.341569e-09   3.212387e-09 4.429562e-10   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 8.800000e+00   9.000000e+00   9.200000e+00   2.686721e-04 8.513987e-07   7.422588e-06 2.080318e-07   -7.478399e-06 1.465726e-07   4.525975e-06 1.300161e-07   -6.164198e-06 8.698539e-08   1.606367e-06 4.661439e-08   0.000000e+00 0.000000e+00   1.668359e-07 6.027371e-08   -4.731742e-09 4.828655e-08   -2.220041e-07 1.452525e-08   -4.693753e-08 3.236353e-09   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -3.536203e-08 3.190940e-08   -1.457423e-08 2.358487e-08   5.443812e-09 7.031084e-09   -3.691561e-09 1.447027e-09   1.698477e-09 2.120503e-10   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 9.200000e+00   9.400000e+00   9.600000e+00   1.141701e-04 4.188162e-07   3.981303e-06 9.617522e-08   -3.774345e-06 6.597547e-08   1.771453e-06 5.244178e-08   -2.481879e-06 3.612401e-08   7.032626e-07 1.985896e-08   0.000000e+00 0.000000e+00   1.590311e-08 2.572195e-08   5.010476e-08 1.447311e-08   -8.861279e-08 6.191895e-09   -1.997757e-08 1.119848e-09   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -1.167710e-08 7.479076e-09   -3.421771e-09 4.965965e-09   2.001111e-09 2.955680e-09   -1.560015e-09 1.274087e-09   4.727002e-10 5.583777e-11   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 9.600000e+00   9.800000e+00   1.000000e+01   4.200236e-05 1.831339e-07   1.628536e-06 3.522192e-08   -1.550546e-06 2.611065e-08   5.532034e-07 1.921207e-08   -8.481498e-07 1.351042e-08   2.698865e-07 7.060667e-09   0.000000e+00 0.000000e+00   1.742273e-08 6.581990e-09   1.186634e-08 5.672971e-09   -2.685061e-08 1.879751e-09   -7.278061e-09 4.411528e-10   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   -2.788102e-10 2.109039e-09   -4.660592e-09 2.327168e-09   7.462540e-10 6.619579e-10   1.837760e-10 1.227324e-10   1.980519e-10 2.790098e-11   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00



==> data/Uall0.dat <==
%  Unitarity test
0.000000e+00   2.000000e-01   4.000000e-01   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e-01   6.000000e-01   8.000000e-01   8.496131e-01 7.970455e-04   8.484136e-01 8.543406e-04   1.210275e-03 3.714958e-04   -3.490727e-03 2.119854e-03   -6.175923e-03 2.249149e-03   1.233108e-04 2.666928e-03
 8.000000e-01   1.000000e+00   1.200000e+00   6.590009e-01 8.648574e-04   6.573542e-01 9.258977e-04   3.483031e-04 4.276947e-04   -1.543964e-03 2.257934e-03   -2.801469e-03 2.478353e-03   2.020942e-04 2.796389e-03
 1.200000e+00   1.400000e+00   1.600000e+00   4.865013e-01 7.858531e-04   4.854193e-01 8.446853e-04   7.285330e-04 4.172222e-04   2.512813e-03 2.040103e-03   3.037388e-04 2.301554e-03   -3.156710e-03 2.506991e-03
 1.600000e+00   1.800000e+00   2.000000e+00   3.791733e-01 6.738015e-04   3.786422e-01 7.255731e-04   -1.845995e-04 3.783038e-04   -1.424172e-04 1.727265e-03   -3.526445e-03 1.953307e-03   1.235104e-03 2.117186e-03
 2.000000e+00   2.200000e+00   2.400000e+00   2.986595e-01 5.529915e-04   2.979237e-01 5.962533e-04   5.043917e-04 3.254727e-04   -2.671644e-03 1.374961e-03   -4.102996e-04 1.644495e-03   3.160914e-03 1.835928e-03
 2.400000e+00   2.600000e+00   2.800000e+00   2.317333e-01 4.339896e-04   2.313988e-01 4.675186e-04   -1.016270e-05 2.655620e-04   -2.025856e-03 1.041700e-03   2.054295e-03 1.244360e-03   1.181811e-03 1.347365e-03
 2.800000e+00   3.000000e+00   3.200000e+00   1.783546e-01 3.405695e-04   1.781097e-01 3.668602e-04   2.514103e-04 2.146827e-04   5.326285e-04 8.172938e-04   -8.194768e-04 1.001952e-03   8.805713e-05 1.085247e-03
 3.200000e+00   3.400000e+00   3.600000e+00   1.353182e-01 2.650034e-04   1.351118e-01 2.846344e-04   2.130956e-04 1.677272e-04   -8.947948e-05 5.865617e-04   -2.615512e-04 7.408586e-04   -9.430408e-05 7.881103e-04
 3.600000e+00   3.800000e+00   4.000000e+00   1.014442e-01 2.045209e-04   1.012289e-01 2.187707e-04   -1.467541e-05 1.286446e-04   -3.385679e-04 4.441458e-04   -4.215175e-04 5.296198e-04   1.259251e-04 5.855115e-04
 4.000000e+00   4.200000e+00   4.400000e+00   7.458164e-02 1.555068e-04   7.448709e-02 1.659409e-04   9.083291e-05 9.660735e-05   9.353995e-05 3.143941e-04   -4.035607e-04 4.123581e-04   -3.396200e-05 4.520575e-04
 4.400000e+00   4.600000e+00   4.800000e+00   5.457014e-02 1.178029e-04   5.452801e-02 1.252122e-04   5.252090e-05 7.046681e-05   -3.645431e-04 2.244089e-04   6.878700e-05 2.797786e-04   -1.825391e-04 3.062219e-04
 4.800000e+00   5.000000e+00   5.200000e+00   3.904378e-02 8.763390e-05   3.893963e-02 9.245594e-05   -3.743243e-05 4.956139e-05   -1.390757e-04 1.581061e-04   3.504342e-05 1.878013e-04   -6.348320e-05 2.141151e-04
 5.200000e+00   5.400000e+00   5.600000e+00   2.743667e-02 6.419152e-05   2.741372e-02 6.755877e-05   4.527677e-05 3.502725e-05   3.533417e-05 1.037864e-04   -1.642708e-04 1.530575e-04   -1.168044e-04 1.356971e-04
 5.600000e+00   5.800000e+00   6.000000e+00   1.893261e-02 4.636768e-05   1.887376e-02 4.849233e-05   -3.034248e-05 2.366013e-05   -5.861798e-05 6.866531e-05   6.613223e-06 8.273629e-05   -1.351342e-04 9.282170e-05
 6.000000e+00   6.200000e+00   6.400000e+00   1.263508e-02 3.260473e-05   1.262920e-02 3.397593e-05   7.617271e-06 1.600749e-05   -1.173373e-04 4.645144e-05   4.601806e-05 5.128025e-05   -1.457742e-05 6.480840e-05
 6.400000e+00   6.600000e+00   6.800000e+00   8.362731e-03 2.272921e-05   8.345754e-03 2.353743e-05   1.321321e-05 1.053316e-05   1.166501e-05 2.871901e-05   -9.598293e-05 3.223935e-05   3.315176e-05 3.693144e-05
 6.800000e+00   7.000000e+00   7.200000e+00   5.286670e-03 1.527076e-05   5.278687e-03 1.574007e-05   1.009717e-05 6.501669e-06   1.198754e-05 1.620933e-05   -1.953028e-05 1.801168e-05   1.182464e-05 2.101722e-05
 7.200000e+00   7.400000e+00   7.600000e+00   3.248026e-03 1.003632e-05   3.245116e-03 1.031601e-05   7.246795e-06 4.149904e-06   -1.426515e-05 9.891205e-06   -1.613502e-05 1.204349e-05   1.514610e-05 1.343211e-05
 7.600000e+00   7.800000e+00   8.000000e+00   1.895862e-03 6.338036e-06   1.896410e-03 6.490353e-06   1.230747e-06 2.322860e-06   -8.054455e-06 5.264289e-06   -3.101673e-06 5.515032e-06   -8.948594e-06 6.291936e-06
 8.000000e+00   8.200000e+00   8.400000e+00   1.060653e-03 3.877716e-06   1.060478e-03 3.950670e-06   1.933285e-06 1.285067e-06   1.839595e-06 2.957826e-06   -5.529183e-06 2.675848e-06   -4.793886e-06 3.227541e-06
 8.400000e+00   8.600000e+00   8.800000e+00   5.516865e-04 2.236535e-06   5.511664e-04 2.272148e-06   9.872635e-07 6.656288e-07   -1.048449e-06 1.399643e-06   4.971532e-07 1.316973e-06   1.368229e-06 1.427848e-06
 8.800000e+00   9.000000e+00   9.200000e+00   2.661419e-04 1.217501e-06   2.662670e-04 1.232861e-06   -6.233001e-07 3.387880e-07   8.723882e-08 6.492658e-07   -4.388412e-07 6.136566e-07   8.811139e-07 6.645341e-07
 9.200000e+00   9.400000e+00   9.600000e+00   1.153616e-04 6.027750e-07   1.153607e-04 6.083265e-07   1.134644e-08 1.470860e-07   -1.220951e-07 2.649812e-07   2.355139e-07 2.443457e-07   2.776271e-07 2.308093e-07
 9.600000e+00   9.800000e+00   1.000000e+01   4.220147e-05 2.637468e-07   4.217997e-05 2.650352e-07   1.467678e-07 5.921105e-08   1.682462e-07 9.949504e-08   6.791126e-09 7.568034e-08   4.455542e-08 7.708856e-08



==> data/Uall1.dat <==
%  Unitarity test (partial contributions)
0.000000e+00   2.000000e-01   4.000000e-01   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00   0.000000e+00 0.000000e+00
 4.000000e-01   6.000000e-01   8.000000e-01   8.496131e-01 7.970455e-04   -6.143992e-03 3.495481e-04   7.354267e-03 1.764882e-04   9.173345e-03 2.526249e-04   -1.321465e-02 1.615942e-04   3.409283e-03 4.783756e-05   -2.858711e-03 2.100456e-03   5.195747e-04 1.741832e-04   -8.518909e-05 1.187183e-04   -1.593226e-04 4.305893e-05   -8.424092e-06 1.235094e-05   -1.291024e-03 2.036139e-03   -5.151537e-03 1.077535e-03   -1.432091e-04 9.789886e-05   -1.579768e-06 7.326044e-05   5.402420e-05 3.501319e-05   -3.116835e-05 8.242088e-06   5.633720e-06 1.659982e-06   -1.086345e-03 1.410772e-03   2.700002e-03 1.075075e-03   6.491554e-04 4.417527e-04   -2.023202e-03 1.980150e-03
 8.000000e-01   1.000000e+00   1.200000e+00   6.590009e-01 8.648574e-04   -4.935724e-03 4.006731e-04   5.284027e-03 2.070500e-04   8.540932e-03 3.000358e-04   -1.077717e-02 1.893141e-04   2.279054e-03 5.980792e-05   -1.586781e-03 2.233339e-03   5.829227e-04 2.562379e-04   -1.980308e-04 1.401480e-04   -1.776006e-04 5.361450e-05   2.159905e-05 1.161892e-05   -4.086063e-03 2.231113e-03   1.055703e-03 1.180953e-03   -4.248915e-05 1.343789e-04   1.590487e-04 9.292178e-05   1.129680e-04 4.595065e-05   -2.901992e-05 1.153715e-05   4.786519e-06 1.281381e-06   3.084747e-03 1.567592e-03   1.795208e-04 1.224520e-03   6.025328e-04 4.353613e-04   -3.870001e-03 2.024414e-03
 1.200000e+00   1.400000e+00   1.600000e+00   4.865013e-01 7.858531e-04   -3.847756e-03 3.889350e-04   4.576289e-03 2.079796e-04   7.702191e-03 2.897939e-04   -9.891768e-03 1.955399e-04   1.533712e-03 6.042893e-05   3.168677e-03 2.011787e-03   1.843416e-04 2.014421e-04   3.838873e-04 1.500517e-04   -2.448036e-04 6.708401e-05   2.374247e-05 1.045715e-05   -2.686586e-03 2.093801e-03   2.643157e-03 1.093648e-03   -9.163263e-05 1.177043e-04   -1.587698e-04 9.411085e-05   1.193305e-04 4.602994e-05   -1.755386e-05 1.086646e-05   5.059998e-06 1.379858e-06   1.487364e-04 1.470787e-03   -2.493781e-03 1.130326e-03   1.258341e-03 4.276760e-04   -1.926440e-03 1.733056e-03
 1.600000e+00   1.800000e+00   2.000000e+00   3.791733e-01 6.738015e-04   -3.792876e-03 3.511002e-04   3.608277e-03 1.950949e-04   7.268592e-03 2.842883e-04   -8.875405e-03 1.810675e-04   1.441084e-03 5.766465e-05   2.331229e-05 1.699674e-03   1.476743e-04 2.330112e-04   -5.988681e-05 1.362202e-04   -3.871332e-04 5.516410e-05   1.331497e-05 1.129870e-05   -5.734894e-03 1.733606e-03   2.494480e-03 9.773809e-04   -3.114356e-04 1.177215e-04   -2.735075e-05 8.341919e-05   3.254911e-05 4.169489e-05   -2.755695e-05 1.117789e-05   3.565991e-07 2.149415e-06   7.096643e-04 1.227536e-03   -1.618738e-03 9.851531e-04   7.433697e-04 3.722350e-04   1.734245e-03 1.430672e-03
 2.000000e+00   2.200000e+00   2.400000e+00   2.986595e-01 5.529915e-04   -3.048521e-03 2.994200e-04   3.552912e-03 1.719550e-04   6.222059e-03 2.426263e-04   -8.207916e-03 1.586467e-04   1.111464e-03 5.177031e-05   -1.797251e-03 1.349892e-03   -1.957096e-04 1.637667e-04   3.655250e-04 1.237554e-04   -3.916937e-04 4.824066e-05   3.297835e-05 1.046632e-05   -3.999795e-03 1.455268e-03   3.778395e-03 8.313295e-04   8.619567e-05 1.108256e-04   -1.383818e-04 8.365510e-05   1.291971e-04 4.059674e-05   -1.911532e-05 1.313736e-05   2.588197e-06 1.677532e-06   -3.627387e-04 1.193737e-03   -9.291254e-04 8.296098e-04   1.454340e-03 3.310779e-04   2.937954e-03 1.126286e-03
 2.400000e+00   2.600000e+00   2.800000e+00   2.317333e-01 4.339896e-04   -3.155273e-03 2.445588e-04   3.145110e-03 1.433681e-04   5.673245e-03 2.018135e-04   -7.090213e-03 1.362915e-04   9.573411e-04 4.487871e-05   -1.566229e-03 1.017423e-03   3.487330e-04 1.535277e-04   2.819885e-04 1.136908e-04   -3.633790e-04 4.565785e-05   3.222638e-05 1.165065e-05   -5.242360e-04 1.099842e-03   2.278962e-03 6.427057e-04   -2.796523e-04 8.690877e-05   -9.941515e-07 8.306076e-05   5.724298e-05 3.302663e-05   -3.963168e-05 9.265140e-06   6.395132e-07 1.675335e-06   1.010487e-03 8.041741e-04   -2.343006e-03 6.644357e-04   1.081326e-03 2.610796e-04   1.695399e-03 8.581982e-04
 2.800000e+00   3.000000e+00   3.200000e+00   1.783546e-01 3.405695e-04   -2.429464e-03 1.968779e-04   2.680874e-03 1.164367e-04   4.522195e-03 1.752220e-04   -5.520374e-03 1.122344e-04   8.695257e-04 3.956296e-05   6.612817e-04 7.941270e-04   2.882952e-04 1.517454e-04   2.256161e-05 8.783982e-05   -2.553171e-04 3.622657e-05   1.166898e-05 7.543029e-06   -2.226760e-03 8.831755e-04   1.340075e-03 4.970704e-04   -8.335972e-05 8.613709e-05   -2.415165e-05 6.842450e-05   2.259832e-05 3.059978e-05   -1.053827e-05 7.213713e-06   2.791263e-06 1.602283e-06   8.472924e-04 6.633248e-04   -9.848830e-04 5.077501e-04   7.905025e-04 1.936314e-04   -4.721947e-04 7.057382e-04
 3.200000e+00   3.400000e+00   3.600000e+00   1.353182e-01 2.650034e-04   -1.704183e-03 1.538671e-04   1.917279e-03 9.260849e-05   3.882286e-03 1.296673e-04   -4.607712e-03 8.740411e-05   7.140748e-04 3.343370e-05   -7.812785e-05 5.685733e-04   2.766250e-04 1.051017e-04   -7.758209e-05 7.023827e-05   -2.916921e-04 3.198385e-05   9.970858e-06 5.664391e-06   -1.152481e-03 6.574699e-04   9.736084e-04 3.611093e-04   -4.567672e-05 6.330320e-05   7.868017e-06 4.898886e-05   2.226627e-05 2.507519e-05   -1.911581e-05 8.145660e-06   -5.972866e-07 1.456525e-06   -4.078117e-04 4.869912e-04   -2.843557e-04 3.860469e-04   3.444533e-04 1.655448e-04   2.886656e-04 4.870924e-04
 3.600000e+00   3.800000e+00   4.000000e+00   1.014442e-01 2.045209e-04   -1.217140e-03 1.176281e-04   1.202464e-03 7.210895e-05   2.857071e-03 1.014290e-04   -3.530722e-03 6.751932e-05   5.338164e-04 2.645047e-05   -1.987337e-04 4.302361e-04   8.393023e-05 7.361268e-05   -4.128982e-05 5.708812e-05   -1.811120e-04 2.242173e-05   1.166172e-05 4.472402e-06   -7.603865e-04 4.646285e-04   4.656789e-04 2.684511e-04   5.576560e-05 3.927322e-05   9.557997e-05 3.862515e-05   2.666517e-05 1.882835e-05   -4.291466e-06 4.553016e-06   1.571043e-06 1.552225e-06   4.536590e-05 3.576336e-04   -5.939604e-04 2.884685e-04   5.462011e-04 1.165786e-04   -4.697184e-05 3.648707e-04
 4.000000e+00   4.200000e+00   4.400000e+00   7.458164e-02 1.555068e-04   -9.405500e-04 8.819925e-05   1.031383e-03 5.331165e-05   2.237404e-03 7.493160e-05   -2.511247e-03 5.273803e-05   3.559340e-04 2.008860e-05   1.144892e-05 3.025087e-04   5.667914e-05 5.895631e-05   5.596900e-05 4.001415e-05   -1.147510e-04 1.654973e-05   3.985238e-06 5.390912e-06   -1.055347e-03 3.684738e-04   6.499041e-04 1.942957e-04   1.066875e-04 3.887825e-05   4.833309e-05 7.852419e-05   1.565178e-05 1.270742e-05   -6.258430e-06 3.357860e-06   1.944561e-06 5.722763e-07   1.530196e-05 2.892501e-04   -3.177069e-04 2.014500e-04   2.806585e-04 8.690504e-05   -1.785741e-04 2.713969e-04
 4.400000e+00   4.600000e+00   4.800000e+00   5.457014e-02 1.178029e-04   -5.272964e-04 6.421812e-05   5.798173e-04 3.933818e-05   1.550016e-03 5.499633e-05   -1.892872e-03 3.643432e-05   2.843939e-04 1.450979e-05   -3.060810e-04 2.159591e-04   1.709369e-04 4.227644e-05   3.344923e-06 2.904000e-05   -1.168035e-04 1.223021e-05   6.168739e-06 2.163622e-06   -3.785476e-04 2.443872e-04   3.836875e-04 1.373363e-04   1.292477e-05 2.853400e-05   -5.025436e-05 2.151287e-05   2.519987e-05 8.684411e-06   -1.160855e-05 4.909155e-06   3.505116e-07 3.374078e-07   2.669659e-05 1.844017e-04   1.848244e-05 1.455770e-04   6.297575e-05 5.734160e-05   -2.673061e-04 1.944597e-04
 4.800000e+00   5.000000e+00   5.200000e+00   3.904378e-02 8.763390e-05   -3.656864e-04 4.518200e-05   3.282540e-04 2.775118e-05   1.064588e-03 3.676066e-05   -1.343503e-03 2.565234e-05   1.943955e-04 1.014339e-05   -5.455539e-05 1.526177e-04   6.598755e-05 2.603322e-05   5.197686e-05 1.833439e-05   -6.773951e-05 8.437310e-06   3.623673e-08 2.305804e-06   -1.170553e-04 1.632814e-04   1.018376e-04 9.567868e-05   5.300545e-05 1.626234e-05   1.583426e-05 1.236199e-05   5.350598e-06 6.236621e-06   -2.340623e-07 2.014176e-06   4.841109e-07 2.518934e-07   -3.910973e-05 1.247761e-04   -2.209682e-04 9.583520e-05   9.296966e-05 3.706380e-05   2.918470e-05 1.434790e-04
 5.200000e+00   5.400000e+00   5.600000e+00   2.743667e-02 6.419152e-05   -1.492187e-04 3.187622e-05   1.944955e-04 1.961467e-05   7.549524e-04 2.833959e-05   -9.007946e-04 1.702097e-05   1.500676e-04 7.192361e-06   3.110881e-05 9.914222e-05   2.528058e-05 2.024081e-05   1.573923e-05 1.344150e-05   -5.918488e-05 5.924997e-06   1.957607e-06 1.194577e-06   -3.346215e-04 1.408963e-04   1.865582e-04 6.139479e-05   -5.025909e-05 1.827721e-05   1.722610e-05 9.338594e-06   4.815831e-06 4.316526e-06   -4.593091e-06 1.073541e-06   2.830056e-07 1.535902e-07   -8.381903e-05 7.984042e-05   -7.357096e-05 6.057006e-05   8.232736e-05 2.307881e-05   -9.214554e-06 9.025124e-05
 5.600000e+00   5.800000e+00   6.000000e+00   1.893261e-02 4.636768e-05   -1.033226e-04 2.134960e-05   7.298015e-05 1.364109e-05   4.971158e-04 1.685185e-05   -5.615965e-04 1.175867e-05   1.020495e-04 5.064987e-06   -9.618674e-05 6.627196e-05   3.937447e-05 1.247758e-05   8.134286e-06 9.007290e-06   -2.778224e-05 4.318081e-06   7.438136e-07 6.583970e-07   -1.446789e-04 7.352778e-05   1.308218e-04 4.028369e-05   -9.110448e-06 7.459353e-06   9.097375e-06 5.868556e-06   1.319578e-06 2.872878e-06   -5.199792e-07 5.756593e-07   1.348298e-07 8.042462e-08   -4.595667e-05 5.613866e-05   -9.284222e-05 4.001931e-05   2.137147e-05 1.739376e-05   -1.862808e-05 6.086304e-05
 6.000000e+00   6.200000e+00   6.400000e+00   1.263508e-02 3.260473e-05   2.648799e-05 1.447777e-05   -1.887072e-05 9.100261e-06   3.060996e-04 1.155461e-05   -3.739183e-04 7.459462e-06   5.763309e-05 3.284576e-06   -1.071516e-04 4.452515e-05   2.079752e-05 8.432864e-06   -7.804048e-07 6.217119e-06   -1.826680e-05 1.972771e-06   5.112886e-08 3.705864e-07   -9.877440e-05 4.513478e-05   1.429910e-04 2.483629e-05   -5.814100e-06 5.668617e-06   -5.076944e-06 4.452784e-06   8.702451e-07 1.366685e-06   -8.217503e-07 3.714418e-07   1.294940e-07 4.759510e-08   1.431219e-05 3.090467e-05   -3.180701e-05 2.467183e-05   4.461202e-05 1.052553e-05   -3.098156e-05 5.137819e-05
 6.400000e+00   6.600000e+00   6.800000e+00   8.362731e-03 2.272921e-05   4.107422e-05 9.437559e-06   -2.786101e-05 6.015727e-06   1.936473e-04 7.399443e-06   -2.446171e-04 4.903732e-06   4.546531e-05 2.307162e-06   1.716946e-05 2.757354e-05   1.423317e-05 4.537259e-06   3.158917e-06 3.334735e-06   -1.547226e-05 1.800067e-06   3.260515e-07 4.029510e-07   -1.434145e-04 2.856842e-05   4.518570e-05 1.574145e-05   -1.255135e-07 3.519993e-06   9.295991e-07 1.794848e-06   4.914377e-08 8.425965e-07   -1.462991e-06 2.390457e-07   3.919231e-08 2.236001e-08   -1.233727e-05 1.959660e-05   -2.007738e-05 1.525131e-05   1.771247e-05 6.332906e-06   4.842451e-05 2.757225e-05
 6.800000e+00   7.000000e+00   7.200000e+00   5.286670e-03 1.527076e-05   4.987301e-05 5.843018e-06   -3.977584e-05 3.766737e-06   1.210322e-04 4.330594e-06   -1.527723e-04 2.942251e-06   2.936483e-05 1.314393e-06   1.436279e-05 1.547501e-05   3.182140e-06 2.673301e-06   4.074678e-06 1.890640e-06   -7.441101e-06 7.807319e-07   -7.697338e-08 1.113184e-07   -6.694127e-05 1.572419e-05   4.767225e-05 8.809640e-06   1.030119e-06 1.460688e-06   -1.517290e-06 1.309088e-06   5.388382e-07 4.965326e-07   -2.859030e-07 9.904265e-08   5.478982e-09 1.396721e-08   2.027299e-05 1.136386e-05   -2.108994e-05 8.570528e-06   1.733191e-05 3.504263e-06   -4.461567e-06 1.545720e-05
 7.200000e+00   7.400000e+00   7.600000e+00   3.248026e-03 1.003632e-05   3.993601e-05 3.747105e-06   -3.268922e-05 2.332787e-06   6.452125e-05 2.781988e-06   -8.356551e-05 1.804469e-06   1.637037e-05 7.939669e-07   -1.159126e-05 9.365365e-06   3.014413e-06 1.723630e-06   5.238933e-07 1.150120e-06   -4.678774e-06 4.284948e-07   -7.143024e-08 6.977783e-08   -4.271820e-05 1.103625e-05   2.779508e-05 4.974135e-06   -6.807996e-07 1.232416e-06   8.850328e-08 7.521013e-07   2.482263e-07 2.712679e-07   -8.072796e-08 5.366136e-08   1.874855e-08 6.343336e-09   3.827003e-06 7.382880e-06   -6.321061e-06 4.629238e-06   5.017739e-06 1.983727e-06   1.302847e-05 1.016507e-05
 7.600000e+00   7.800000e+00   8.000000e+00   1.895862e-03 6.338036e-06   2.968697e-05 2.067907e-06   -2.845622e-05 1.368854e-06   3.951735e-05 1.460614e-06   -5.187444e-05 9.651341e-07   1.050970e-05 4.799330e-07   -6.207060e-06 4.999274e-06   1.816911e-06 9.591160e-07   9.508870e-07 5.356203e-07   -2.289390e-06 2.480378e-07   -1.557284e-07 3.972386e-08   -1.390243e-05 4.914967e-06   1.047808e-05 2.553594e-06   -1.223721e-06 6.302253e-07   -4.210830e-07 2.789358e-07   3.579699e-07 1.341827e-07   -1.998222e-07 8.103363e-08   4.944629e-09 3.462669e-09   -2.459790e-06 3.413987e-06   -5.560837e-06 2.397135e-06   2.796906e-06 1.038292e-06   -2.243161e-06 4.582976e-06
 8.000000e+00   8.200000e+00   8.400000e+00   1.060653e-03 3.877716e-06   2.260762e-05 1.137502e-06   -2.067433e-05 7.865614e-07   1.933789e-05 7.816693e-07   -2.594043e-05 5.202994e-07   5.907884e-06 2.706743e-07   2.534255e-06 2.825954e-06   1.342540e-07 4.370141e-07   7.111383e-07 3.323434e-07   -1.287820e-06 1.230995e-07   -1.188056e-07 1.719968e-08   -1.231200e-05 2.317046e-06   7.344047e-06 1.297530e-06   5.415461e-07 1.640411e-07   1.644039e-08 1.666098e-07   6.145873e-08 7.384628e-08   1.105165e-09 1.993276e-08   8.594636e-09 1.840654e-09   -9.358331e-07 1.707689e-06   -2.821276e-06 1.142432e-06   7.711586e-07 4.776744e-07   -2.437081e-06 2.510392e-06
 8.400000e+00   8.600000e+00   8.800000e+00   5.516865e-04 2.236535e-06   1.479629e-05 5.783986e-07   -1.380903e-05 4.189068e-07   9.021275e-06 4.069445e-07   -1.325867e-05 2.674324e-07   3.016607e-06 1.364920e-07   1.723391e-07 1.324077e-06   1.880807e-07 2.041205e-07   -2.729876e-08 1.343159e-07   -4.626892e-07 4.979872e-08   -6.327694e-08 8.987719e-09   -2.808482e-06 1.151803e-06   3.670819e-06 6.712898e-07   1.102011e-07 8.504910e-08   -1.537557e-07 7.961388e-08   7.652828e-08 3.482172e-08   2.821932e-10 7.216613e-09   2.996401e-09 6.537573e-10   2.319035e-07 7.749564e-07   4.018320e-07 5.174274e-07   1.555580e-07 2.060155e-07   5.426837e-07 1.074651e-06
 8.800000e+00   9.000000e+00   9.200000e+00   2.661419e-04 1.217501e-06   7.307637e-06 2.969608e-07   -7.930937e-06 2.096423e-07   4.241380e-06 1.936898e-07   -5.896271e-06 1.241490e-07   1.664077e-06 6.654942e-08   7.805219e-08 6.069679e-07   2.630108e-07 8.631307e-08   2.374519e-08 5.870415e-08   -1.693353e-07 2.100241e-08   -3.904531e-08 3.964139e-09   -1.982185e-06 5.292070e-07   1.464968e-06 3.124921e-07   5.496455e-08 3.624870e-08   -5.426703e-08 2.227202e-08   3.328511e-09 9.483018e-09   -3.130305e-09 1.860515e-09   1.479676e-09 2.652207e-10   5.538034e-07 3.329736e-07   -3.416586e-08 2.562262e-07   2.233405e-07 1.051823e-07   1.357605e-07 5.075239e-07
 9.200000e+00   9.400000e+00   9.600000e+00   1.153616e-04 6.027750e-07   3.717010e-06 1.257701e-07   -3.705664e-06 9.459995e-08   1.778763e-06 7.588246e-08   -2.564333e-06 5.432289e-08   7.693723e-07 2.695488e-08   -1.058976e-07 2.489543e-07   6.242174e-08 2.841394e-08   3.330904e-08 3.169724e-08   -1.022949e-07 1.090764e-08   -2.058049e-08 2.342435e-09   -2.903891e-07 2.108549e-07   5.530477e-07 1.108048e-07   -1.810195e-09 8.664766e-09   -7.188920e-09 8.428447e-09   1.359109e-09 8.727521e-09   9.862240e-11 9.464460e-10   6.352584e-10 9.200831e-11   1.176476e-07 1.089768e-07   -4.160375e-08 7.316979e-08   3.359603e-08 2.969217e-08   1.748934e-07 1.894357e-07
 9.600000e+00   9.800000e+00   1.000000e+01   4.220147e-05 2.637468e-07   1.736688e-06 5.042186e-08   -1.589920e-06 3.835483e-08   5.827666e-07 2.649658e-08   -8.714370e-07 1.878603e-08   2.545293e-07 1.029951e-08   2.023873e-07 9.438283e-08   1.538569e-08 7.607628e-09   2.999031e-09 6.168938e-09   -2.556588e-08 2.220621e-09   -6.345225e-09 7.138052e-10   -2.034043e-07 6.755482e-08   2.237218e-07 3.417230e-08   5.036333e-09 2.602010e-09   2.038463e-09 1.566584e-09   -2.067618e-09 1.037170e-09   2.886180e-10 1.652700e-10   1.307695e-10 2.236222e-11   5.981545e-09 3.572706e-08   -4.539579e-08 2.780218e-08   4.862583e-08 1.381633e-08   2.991728e-08 6.196680e-08


